dtControl2+$\varepsilon$: Trading Optimality for Explainability in MDPs via Decision Trees

Over the past decade, decision trees have been used to represent controllers (a.k.a. policies) in an explainable way, with dtControl2 as a current state-of-the-art tool. However, for systems that are large or have many corner cases, even such representations tend to be too complex and not human-comprehensible. Unfortunately, reducing the size of the decision tree is not straightforward, as missing just a single crucial case might result in an incorrect controller. We tackle this issue in the setting of Markov decision processes, extending dtControl2 by "$\varepsilon$" functionality: Given an allowed imprecision $\varepsilon \geq 0$, we construct a smaller decision tree, distilling the essence of the controller, while still guaranteeing its $\varepsilon$-optimality. This enables us to provide tunably simpler explanations, omitting a controllable amount of detail. Our tool constructs decision trees that are orders of magnitude smaller than the state of the art.

==> results/ablation-results/final_tree_nodes_scatter.csv <==
benchmark,cav15-0.000000,cav15-0.000001,cav15-0.010000,ours-combined-agency-simple-0.000000,ours-combined-agency-simple-0.000001,ours-combined-agency-simple-0.010000,ours-combined-cost-of-error-simple-0.000000,ours-combined-cost-of-error-simple-0.000001,ours-combined-cost-of-error-simple-0.010000,ours-combined-simulation-simple-0.000000,ours-combined-simulation-simple-0.000001,ours-combined-simulation-simple-0.010000,ours-combined-uniform-simple-0.000000,ours-combined-uniform-simple-0.000001,ours-combined-uniform-simple-0.010000,ours-controller-agency-simple-0.000000,ours-controller-agency-simple-0.000001,ours-controller-agency-simple-0.010000,ours-controller-cost-of-error-simple-0.000000,ours-controller-cost-of-error-simple-0.000001,ours-controller-cost-of-error-simple-0.010000,ours-controller-simulation-simple-0.000000,ours-controller-simulation-simple-0.000001,ours-controller-simulation-simple-0.010000,ours-controller-uniform-simple-0.000000,ours-controller-uniform-simple-0.000001,ours-controller-uniform-simple-0.010000,ours-permissive-agency-simple-0.000000,ours-permissive-agency-simple-0.000001,ours-permissive-agency-simple-0.010000,ours-permissive-cost-of-error-simple-0.000000,ours-permissive-cost-of-error-simple-0.000001,ours-permissive-cost-of-error-simple-0.010000,ours-permissive-simulation-simple-0.000000,ours-permissive-simulation-simple-0.000001,ours-permissive-simulation-simple-0.010000,ours-permissive-uniform-simple-0.000000,ours-permissive-uniform-simple-0.000001,ours-permissive-uniform-simple-0.010000,portfolio-0.000000,portfolio-0.000001,portfolio-0.010000,vanilla-0.000000,virtual-best-0.000000,virtual-best-0.000001,virtual-best-0.010000,Class
wlandl1-80-deadline,1024,1024,1024,512,512.0,512.0,511.0,511.0,511.0,512,512.0,95.0,512,512.0,512.0,512,512.0,512.0,511.0,511.0,511.0,512,512.0,512.0,512,512.0,512.0,61.0,61.0,51.0,73.0,73.0,23.0,69.0,67.0,29.0,61.0,61.0,35.0,73.0,73.0,23.0,512,61.0,61.0,23.0,a
consensus4-4-steps-max,2048,341.0,341.0,2048,231.0,231.0,2048,265.0,265.0,2048,277.0,235.0,2048,233.0,233.0,2048,241.0,241.0,2048,277.0,277.0,2048,271.0,147.0,2048,239.0,239.0,2048,339.0,339.0,2048,241.0,241.0,2048,381.0,469.0,2048,247.0,331.0,2048,231.0,147.0,2048,2048,231.0,147.0,a
zeroconf-1000-2-false-correctmin,2048,23.0,1.0,2048,3.0,1.0,2048,1.0,1.0,2048,5.0,1.0,2048,5.0,1.0,2048,3.0,1.0,2048,1.0,1.0,2048,5.0,1.0,2048,5.0,1.0,2048,9.0,1.0,2048,1.0,1.0,2048,7.0,1.0,2048,7.0,1.0,2048,1.0,1.0,2048,2048,1.0,1.0,a
zeroconf-1000-4-false-correctmax,2048,65.0,65.0,2048,139.0,117.0,2048,67.0,53.0,2048,161.0,1.0,2048,161.0,135.0,2048,175.0,145.0,2048,69.0,57.0,2048,379.0,1.0,2048,169.0,169.0,2048,9.0,1.0,2048,9.0,1.0,2048,87.0,1.0,2048,59.0,55.0,2048,9.0,1.0,2048,2048,9.0,1.0,a
consensus4-4-disagree,2048,2048,512,2048,512.0,512.0,2048,512.0,315.0,2048,512.0,267.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,197.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,267.0,2048,512.0,469.0,2048,512.0,512.0,2048,512.0,197.0,2048,2048,512.0,197.0,a
wlan4-0-cost-max,2048,149.0,149.0,397.0,397.0,381.0,399.0,399.0,399.0,512,512.0,512.0,253.0,253.0,253.0,399.0,399.0,383.0,401.0,401.0,401.0,512,512.0,512.0,255.0,255.0,255.0,109.0,103.0,103.0,245.0,245.0,245.0,107.0,103.0,121.0,103.0,103.0,103.0,245.0,245.0,245.0,512,103.0,103.0,103.0,a
wlan3-0-cost-min,41.0,41.0,35.0,13.0,13.0,9.0,15.0,15.0,11.0,13.0,13.0,11.0,13.0,13.0,11.0,17.0,17.0,9.0,17.0,17.0,13.0,15.0,15.0,13.0,15.0,15.0,13.0,17.0,17.0,11.0,19.0,19.0,11.0,13.0,13.0,11.0,13.0,13.0,9.0,13.0,13.0,9.0,512,13.0,13.0,9.0,a
firewire-false-36-400-timemin,31.0,31.0,25.0,21.0,21.0,9.0,17.0,17.0,13.0,21.0,21.0,19.0,27.0,27.0,23.0,21.0,21.0,9.0,17.0,17.0,11.0,21.0,21.0,19.0,27.0,27.0,23.0,13.0,13.0,9.0,13.0,13.0,7.0,11.0,11.0,9.0,13.0,13.0,5.0,13.0,13.0,7.0,512,11.0,11.0,5.0,a
wlandl0-80-deadline,1024,1024,1024,512,512.0,512.0,512,512.0,512.0,512,512.0,512.0,512,512.0,512.0,501.0,501.0,501.0,512,512.0,512.0,512,512.0,512.0,512,512.0,512.0,61.0,61.0,57.0,73.0,73.0,23.0,63.0,63.0,67.0,59.0,59.0,27.0,73.0,73.0,23.0,512,59.0,59.0,23.0,a
zeroconfdl-1000-1-false-50-deadlinemax,2048,2048,107.0,171.0,171.0,105.0,187.0,187.0,1.0,175.0,175.0,1.0,115.0,115.0,109.0,205.0,205.0,117.0,205.0,205.0,1.0,195.0,195.0,1.0,127.0,127.0,117.0,51.0,51.0,1.0,37.0,37.0,1.0,57.0,57.0,1.0,23.0,23.0,1.0,37.0,37.0,1.0,512,23.0,23.0,1.0,a
ij10,512,512,512,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512,1.0,1.0,1.0,a
zeroconf-20-2-false-correctmax,2048,2048,1.0,93.0,11.0,1.0,105.0,9.0,1.0,65.0,9.0,1.0,65.0,13.0,1.0,91.0,11.0,1.0,109.0,9.0,1.0,73.0,61.0,61.0,73.0,61.0,61.0,19.0,9.0,1.0,17.0,9.0,1.0,17.0,11.0,1.0,17.0,11.0,1.0,17.0,9.0,1.0,512,17.0,9.0,1.0,a
csma2-6-time-max,107.0,107.0,107.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,135.0,5.0,5.0,3.0,a
pnueli3-live,99.0,99.0,99.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,91.0,91.0,91.0,93.0,93.0,93.0,89.0,89.0,89.0,91.0,91.0,91.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512,1.0,1.0,1.0,a
zeroconfdl-1000-1-false-20-deadlinemax,2048,2048,113.0,101.0,101.0,65.0,103.0,103.0,1.0,109.0,109.0,1.0,57.0,57.0,55.0,107.0,107.0,63.0,125.0,125.0,1.0,115.0,115.0,1.0,69.0,69.0,73.0,21.0,19.0,1.0,17.0,17.0,1.0,51.0,51.0,1.0,21.0,21.0,1.0,17.0,17.0,1.0,512,17.0,17.0,1.0,a
pnueli-zuck-5-live,512,512,512,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512,512.0,512.0,512,512.0,512.0,512,512.0,512.0,512,512.0,512.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512,1.0,1.0,1.0,a
zeroconfdl-1000-1-false-20-deadlinemin,19.0,9.0,1.0,13.0,3.0,1.0,17.0,5.0,1.0,15.0,5.0,1.0,13.0,3.0,1.0,15.0,3.0,1.0,17.0,5.0,1.0,15.0,7.0,1.0,13.0,5.0,1.0,13.0,9.0,1.0,15.0,15.0,1.0,19.0,5.0,1.0,13.0,5.0,1.0,13.0,3.0,1.0,512,13.0,3.0,1.0,a
csma2-6-all-before-max,105.0,105.0,105.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,133.0,1.0,1.0,1.0,a
wlan3-0-cost-max,2048,221.0,221.0,279.0,279.0,227.0,275.0,275.0,275.0,231.0,231.0,231.0,211.0,211.0,211.0,281.0,281.0,233.0,277.0,277.0,277.0,233.0,233.0,233.0,213.0,213.0,213.0,119.0,119.0,119.0,157.0,157.0,157.0,129.0,143.0,129.0,135.0,135.0,135.0,157.0,157.0,157.0,512,119.0,119.0,119.0,a
consensus4-4-steps-min,2048,512,512,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,499.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,435.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,435.0,2048,2048,512.0,435.0,a
firewire-false-36-400-timemax,2048,51.0,51.0,2048,19.0,19.0,2048,9.0,9.0,2048,21.0,21.0,2048,19.0,19.0,2048,19.0,19.0,2048,9.0,9.0,2048,21.0,21.0,2048,19.0,19.0,2048,15.0,13.0,2048,9.0,7.0,2048,19.0,19.0,2048,17.0,17.0,2048,9.0,7.0,2048,2048,9.0,7.0,a
consensus4-4-c2,2048,107.0,107.0,2048,31.0,23.0,2048,33.0,25.0,2048,55.0,25.0,2048,31.0,23.0,2048,31.0,23.0,2048,31.0,25.0,2048,59.0,25.0,2048,31.0,23.0,2048,31.0,25.0,2048,31.0,25.0,2048,31.0,25.0,2048,31.0,25.0,2048,31.0,23.0,2048,2048,31.0,23.0,a
firewire-dl-36-400-deadline,21.0,21.0,23.0,13.0,13.0,13.0,13.0,13.0,13.0,15.0,15.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,15.0,15.0,11.0,13.0,13.0,13.0,19.0,19.0,19.0,19.0,19.0,17.0,19.0,19.0,17.0,19.0,19.0,17.0,13.0,13.0,11.0,57.0,13.0,13.0,11.0,a
firewire-dl-36-600-deadline,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,13.0,13.0,13.0,57.0,11.0,11.0,11.0,a
firewire-dl-3-600-deadline,15.0,15.0,15.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,11.0,15.0,15.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,9.0,15.0,15.0,11.0,19.0,19.0,7.0,19.0,19.0,7.0,19.0,19.0,9.0,19.0,19.0,7.0,13.0,13.0,7.0,57.0,13.0,13.0,7.0,a
zeroconf-1000-4-false-correctmin,2048,2048,1.0,2048,3.0,1.0,2048,1.0,1.0,2048,5.0,1.0,2048,5.0,1.0,2048,3.0,1.0,2048,1.0,1.0,2048,5.0,1.0,2048,5.0,1.0,2048,25.0,25.0,2048,61.0,61.0,2048,61.0,61.0,2048,61.0,61.0,2048,3.0,1.0,2048,2048,1.0,1.0,a
zeroconf-1000-2-false-correctmax,2048,2048,77.0,2048,77.0,1.0,2048,73.0,1.0,2048,81.0,1.0,2048,17.0,1.0,2048,71.0,1.0,2048,71.0,1.0,2048,67.0,1.0,2048,15.0,1.0,2048,19.0,1.0,2048,17.0,1.0,2048,17.0,1.0,2048,15.0,1.0,2048,17.0,1.0,2048,2048,15.0,1.0,a
rabin3-live,119.0,119.0,119.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,113.0,1.0,1.0,1.0,a
eajs3-150-exputil,59.0,59.0,59.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,13.0,25.0,25.0,25.0,21.0,21.0,25.0,15.0,19.0,15.0,25.0,25.0,23.0,13.0,13.0,11.0,467.0,13.0,13.0,11.0,a
csma2-6-time-min,83.0,83.0,83.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,125.0,5.0,5.0,3.0,a
firewire-dl-3-400-deadline,15.0,15.0,15.0,9.0,9.0,9.0,7.0,7.0,7.0,9.0,9.0,9.0,11.0,11.0,11.0,9.0,9.0,9.0,7.0,7.0,7.0,9.0,9.0,9.0,11.0,11.0,11.0,9.0,9.0,9.0,9.0,9.0,9.0,13.0,13.0,11.0,9.0,9.0,9.0,9.0,9.0,9.0,57.0,7.0,7.0,7.0,a
zeroconf-20-4-false-correctmax,2048,3.0,1.0,241.0,71.0,71.0,253.0,1.0,1.0,91.0,91.0,91.0,91.0,91.0,91.0,237.0,69.0,69.0,255.0,1.0,1.0,219.0,1.0,1.0,135.0,135.0,135.0,111.0,1.0,1.0,109.0,1.0,1.0,31.0,19.0,19.0,31.0,19.0,19.0,109.0,1.0,1.0,512,31.0,1.0,1.0,a
firewire-dl-36-200-deadline,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,13.0,13.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,13.0,11.0,13.0,13.0,13.0,13.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,13.0,11.0,13.0,57.0,11.0,11.0,11.0,a
wlan4-0-cost-min,41.0,41.0,35.0,13.0,13.0,9.0,15.0,15.0,11.0,13.0,13.0,11.0,13.0,13.0,11.0,17.0,17.0,9.0,17.0,17.0,13.0,15.0,15.0,13.0,15.0,15.0,13.0,17.0,17.0,11.0,19.0,19.0,11.0,17.0,17.0,11.0,13.0,13.0,9.0,13.0,13.0,9.0,512,13.0,13.0,9.0,a
zeroconf-20-2-false-correctmin,2048,2048,1.0,3.0,3.0,1.0,1.0,1.0,1.0,5.0,3.0,1.0,5.0,3.0,1.0,3.0,3.0,1.0,1.0,1.0,1.0,5.0,3.0,1.0,5.0,3.0,1.0,11.0,11.0,1.0,1.0,1.0,1.0,11.0,11.0,1.0,11.0,11.0,1.0,1.0,1.0,1.0,512,1.0,1.0,1.0,a
zeroconf-20-4-false-correctmin,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,1.0,1.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,512.0,512.0,2048,1.0,1.0,2048,2048,1.0,1.0,a
pacman5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15.0,1.0,1.0,1.0,a
zeroconfdl-1000-1-false-50-deadlinemin,13.0,15.0,9.0,1.0,1.0,1.0,1.0,1.0,1.0,5.0,5.0,1.0,3.0,3.0,1.0,3.0,3.0,1.0,1.0,1.0,1.0,19.0,19.0,1.0,5.0,5.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,65.0,65.0,65.0,65.0,65.0,65.0,1.0,1.0,1.0,512,1.0,1.0,1.0,a


==> results/ablation-results/final_tree_nodes_scatter_with_dtnest.csv <==
benchmark,cav15-0.000000,cav15-0.000001,cav15-0.010000,ours-combined-agency-simple-0.000000,ours-combined-agency-simple-0.000001,ours-combined-agency-simple-0.010000,ours-combined-cost-of-error-simple-0.000000,ours-combined-cost-of-error-simple-0.000001,ours-combined-cost-of-error-simple-0.010000,ours-combined-simulation-simple-0.000000,ours-combined-simulation-simple-0.000001,ours-combined-simulation-simple-0.010000,ours-combined-uniform-simple-0.000000,ours-combined-uniform-simple-0.000001,ours-combined-uniform-simple-0.010000,ours-controller-agency-simple-0.000000,ours-controller-agency-simple-0.000001,ours-controller-agency-simple-0.010000,ours-controller-cost-of-error-simple-0.000000,ours-controller-cost-of-error-simple-0.000001,ours-controller-cost-of-error-simple-0.010000,ours-controller-simulation-simple-0.000000,ours-controller-simulation-simple-0.000001,ours-controller-simulation-simple-0.010000,ours-controller-uniform-simple-0.000000,ours-controller-uniform-simple-0.000001,ours-controller-uniform-simple-0.010000,ours-permissive-agency-simple-0.000000,ours-permissive-agency-simple-0.000001,ours-permissive-agency-simple-0.010000,ours-permissive-cost-of-error-simple-0.000000,ours-permissive-cost-of-error-simple-0.000001,ours-permissive-cost-of-error-simple-0.010000,ours-permissive-simulation-simple-0.000000,ours-permissive-simulation-simple-0.000001,ours-permissive-simulation-simple-0.010000,ours-permissive-uniform-simple-0.000000,ours-permissive-uniform-simple-0.000001,ours-permissive-uniform-simple-0.010000,portfolio-0.000000,portfolio-0.000001,portfolio-0.010000,vanilla-0.000000,virtual-best-0.000000,virtual-best-0.000001,virtual-best-0.010000,Class,0_16_11_inner_size,dtnest-11-0,0_16_11_runtime,0_16_11_comment,0_16_7_inner_size,dtnest-7-0,0_16_7_runtime,0_16_7_comment,0_16_9_inner_size,dtnest-9-0,0_16_9_runtime,0_16_9_comment,1e-2_16_11_inner_size,dtnest-11-1e-2,1e-2_16_11_runtime,1e-2_16_11_comment,1e-2_16_7_inner_size,dtnest-7-1e-2,1e-2_16_7_runtime,1e-2_16_7_comment,1e-2_16_9_inner_size,dtnest-9-1e-2,1e-2_16_9_runtime,1e-2_16_9_comment,1e-6_16_11_inner_size,dtnest-11-1e-6,1e-6_16_11_runtime,1e-6_16_11_comment,1e-6_16_7_inner_size,dtnest-7-1e-6,1e-6_16_7_runtime,1e-6_16_7_comment,1e-6_16_9_inner_size,dtnest-9-1e-6,1e-6_16_9_runtime,1e-6_16_9_comment
wlandl1-80-deadline,1024.0,1024.0,1024.0,512.0,512.0,512.0,511.0,511.0,511.0,512.0,512.0,95.0,512.0,512.0,512.0,512.0,512.0,512.0,511.0,511.0,511.0,512.0,512.0,512.0,512.0,512.0,512.0,61.0,61.0,51.0,73.0,73.0,23.0,69.0,67.0,29.0,61.0,61.0,35.0,73.0,73.0,23.0,512.0,61.0,61.0,23.0,a,-,1024,1024,Timeout,329,512,512,Success,329,512,512,Success,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,114,229,512,Success
consensus4-4-steps-max,2048.0,341.0,341.0,2048.0,231.0,231.0,2048.0,265.0,265.0,2048.0,277.0,235.0,2048.0,233.0,233.0,2048.0,241.0,241.0,2048.0,277.0,277.0,2048.0,271.0,147.0,2048.0,239.0,239.0,2048.0,339.0,339.0,2048.0,241.0,241.0,2048.0,381.0,469.0,2048.0,247.0,331.0,2048.0,231.0,147.0,2048.0,2048.0,231.0,147.0,a,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230
zeroconf-1000-2-false-correctmin,2048.0,23.0,1.0,2048.0,3.0,1.0,2048.0,1.0,1.0,2048.0,5.0,1.0,2048.0,5.0,1.0,2048.0,3.0,1.0,2048.0,1.0,1.0,2048.0,5.0,1.0,2048.0,5.0,1.0,2048.0,9.0,1.0,2048.0,1.0,1.0,2048.0,7.0,1.0,2048.0,7.0,1.0,2048.0,1.0,1.0,2048.0,2048.0,1.0,1.0,a,4,9,25,Success,4,9,24,Success,4,9,25,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
zeroconf-1000-4-false-correctmax,2048.0,65.0,65.0,2048.0,139.0,117.0,2048.0,67.0,53.0,2048.0,161.0,1.0,2048.0,161.0,135.0,2048.0,175.0,145.0,2048.0,69.0,57.0,2048.0,379.0,1.0,2048.0,169.0,169.0,2048.0,9.0,1.0,2048.0,9.0,1.0,2048.0,87.0,1.0,2048.0,59.0,55.0,2048.0,9.0,1.0,2048.0,2048.0,9.0,1.0,a,-,2048,2048,Stop,254,509,507,Success,254,509,512,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,Stop,-,2048,2048,IllegalArgumentException,-,2048,2048,Stop
consensus4-4-disagree,2048.0,2048.0,512.0,2048.0,512.0,512.0,2048.0,512.0,315.0,2048.0,512.0,267.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,197.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,267.0,2048.0,512.0,469.0,2048.0,512.0,512.0,2048.0,512.0,197.0,2048.0,2048.0,512.0,197.0,a,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230
wlan4-0-cost-max,2048.0,149.0,149.0,397.0,397.0,381.0,399.0,399.0,399.0,512.0,512.0,512.0,253.0,253.0,253.0,399.0,399.0,383.0,401.0,401.0,401.0,512.0,512.0,512.0,255.0,255.0,255.0,109.0,103.0,103.0,245.0,245.0,245.0,107.0,103.0,121.0,103.0,103.0,103.0,245.0,245.0,245.0,512.0,103.0,103.0,103.0,a,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout
wlan3-0-cost-min,41.0,41.0,35.0,13.0,13.0,9.0,15.0,15.0,11.0,13.0,13.0,11.0,13.0,13.0,11.0,17.0,17.0,9.0,17.0,17.0,13.0,15.0,15.0,13.0,15.0,15.0,13.0,17.0,17.0,11.0,19.0,19.0,11.0,13.0,13.0,11.0,13.0,13.0,9.0,13.0,13.0,9.0,512.0,13.0,13.0,9.0,a,6,13,20,Success,6,13,20,Success,6,13,19,Success,4,9,61,Success,4,9,62,Success,4,9,60,Success,6,13,54,Success,6,13,55,Success,6,13,53,Success
firewire-false-36-400-timemin,31.0,31.0,25.0,21.0,21.0,9.0,17.0,17.0,13.0,21.0,21.0,19.0,27.0,27.0,23.0,21.0,21.0,9.0,17.0,17.0,11.0,21.0,21.0,19.0,27.0,27.0,23.0,13.0,13.0,9.0,13.0,13.0,7.0,11.0,11.0,9.0,13.0,13.0,5.0,13.0,13.0,7.0,512.0,11.0,11.0,5.0,a,-,2048,2048,Stop,15,31,109,Success,-,2048,2048,Stop,-,2048,2048,Stop,-,2048,2048,Stop,-,2048,2048,Stop,-,2048,2048,Stop,-,2048,2048,Unknown,-,2048,2048,Stop
wlandl0-80-deadline,1024.0,1024.0,1024.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,501.0,501.0,501.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,61.0,61.0,57.0,73.0,73.0,23.0,63.0,63.0,67.0,59.0,59.0,27.0,73.0,73.0,23.0,512.0,59.0,59.0,23.0,a,308,512,512,Success,308,512,299,Success,308,512,479,Success,-,1024,1024,Timeout,-,1024,1024,Timeout,-,2048,2048,ValueError,-,1024,1024,Timeout,69,139,512,Success,-,2048,2048,ValueError
zeroconfdl-1000-1-false-50-deadlinemax,2048.0,2048.0,107.0,171.0,171.0,105.0,187.0,187.0,1.0,175.0,175.0,1.0,115.0,115.0,109.0,205.0,205.0,117.0,205.0,205.0,1.0,195.0,195.0,1.0,127.0,127.0,117.0,51.0,51.0,1.0,37.0,37.0,1.0,57.0,57.0,1.0,23.0,23.0,1.0,37.0,37.0,1.0,512.0,23.0,23.0,1.0,a,-,2048,2048,Stop,194,389,233,Success,194,389,390,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
ij10,512.0,512.0,512.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512.0,1.0,1.0,1.0,a,359,512,51,Success,359,512,21,Success,359,512,53,Success,359,512,53,Success,359,512,22,Success,359,512,52,Success,359,512,56,Success,359,512,23,Success,359,512,56,Success
zeroconf-20-2-false-correctmax,2048.0,2048.0,1.0,93.0,11.0,1.0,105.0,9.0,1.0,65.0,9.0,1.0,65.0,13.0,1.0,91.0,11.0,1.0,109.0,9.0,1.0,73.0,61.0,61.0,73.0,61.0,61.0,19.0,9.0,1.0,17.0,9.0,1.0,17.0,11.0,1.0,17.0,11.0,1.0,17.0,9.0,1.0,512.0,17.0,9.0,1.0,a,-,2048,2048,Stop,63,127,89,Success,63,127,267,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,27,55,275,Success
csma2-6-time-max,107.0,107.0,107.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,135.0,5.0,5.0,3.0,a,12,25,18,Success,12,25,18,Success,12,25,19,Success,2,5,29,Success,2,5,30,Success,2,5,31,Success,2,5,29,Success,2,5,26,Success,2,5,31,Success
pnueli3-live,99.0,99.0,99.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,91.0,91.0,91.0,93.0,93.0,93.0,89.0,89.0,89.0,91.0,91.0,91.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512.0,1.0,1.0,1.0,a,48,97,73,Success,48,97,16,Success,48,97,24,Success,48,97,73,Success,48,97,16,Success,48,97,26,Success,48,97,79,Success,48,97,16,Success,48,97,26,Success
zeroconfdl-1000-1-false-20-deadlinemax,2048.0,2048.0,113.0,101.0,101.0,65.0,103.0,103.0,1.0,109.0,109.0,1.0,57.0,57.0,55.0,107.0,107.0,63.0,125.0,125.0,1.0,115.0,115.0,1.0,69.0,69.0,73.0,21.0,19.0,1.0,17.0,17.0,1.0,51.0,51.0,1.0,21.0,21.0,1.0,17.0,17.0,1.0,512.0,17.0,17.0,1.0,a,-,2048,2048,ValueError,151,303,54,Success,151,303,103,Success,-,2048,2048,ValueError,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,ValueError,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
pnueli-zuck-5-live,512.0,512.0,512.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,512.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,512.0,1.0,1.0,1.0,a,-,2048,2048,Stop,-,1024,1024,Timeout,-,2048,2048,Stop,-,2048,2048,Stop,-,1024,1024,Timeout,-,2048,2048,Stop,-,2048,2048,Stop,-,1024,1024,Timeout,-,2048,2048,Stop
zeroconfdl-1000-1-false-20-deadlinemin,19.0,9.0,1.0,13.0,3.0,1.0,17.0,5.0,1.0,15.0,5.0,1.0,13.0,3.0,1.0,15.0,3.0,1.0,17.0,5.0,1.0,15.0,7.0,1.0,13.0,5.0,1.0,13.0,9.0,1.0,15.0,15.0,1.0,19.0,5.0,1.0,13.0,5.0,1.0,13.0,3.0,1.0,512.0,13.0,3.0,1.0,a,17,35,82,Success,17,35,31,Success,17,35,39,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
csma2-6-all-before-max,105.0,105.0,105.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,133.0,1.0,1.0,1.0,a,14,29,15,Success,14,29,15,Success,14,29,15,Success,14,29,15,Success,14,29,12,Success,14,29,14,Success,14,29,14,Success,14,29,11,Success,14,29,11,Success
wlan3-0-cost-max,2048.0,221.0,221.0,279.0,279.0,227.0,275.0,275.0,275.0,231.0,231.0,231.0,211.0,211.0,211.0,281.0,281.0,233.0,277.0,277.0,277.0,233.0,233.0,233.0,213.0,213.0,213.0,119.0,119.0,119.0,157.0,157.0,157.0,129.0,143.0,129.0,135.0,135.0,135.0,157.0,157.0,157.0,512.0,119.0,119.0,119.0,a,162,325,512,Success,162,325,430,Success,162,325,512,Success,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,-,1024,1024,Timeout,50,101,512,Success,55,111,512,Success
consensus4-4-steps-min,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,499.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,435.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,435.0,2048.0,2048.0,512.0,435.0,a,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230
firewire-false-36-400-timemax,2048.0,51.0,51.0,2048.0,19.0,19.0,2048.0,9.0,9.0,2048.0,21.0,21.0,2048.0,19.0,19.0,2048.0,19.0,19.0,2048.0,9.0,9.0,2048.0,21.0,21.0,2048.0,19.0,19.0,2048.0,15.0,13.0,2048.0,9.0,7.0,2048.0,19.0,19.0,2048.0,17.0,17.0,2048.0,9.0,7.0,2048.0,2048.0,9.0,7.0,a,-,2048,2048,Stop,8,17,281,Success,8,17,281,Success,8,17,409,Success,8,17,287,Success,8,17,274,Success,10,21,317,Success,10,21,197,Success,10,21,192,Success
consensus4-4-c2,2048.0,107.0,107.0,2048.0,31.0,23.0,2048.0,33.0,25.0,2048.0,55.0,25.0,2048.0,31.0,23.0,2048.0,31.0,23.0,2048.0,31.0,25.0,2048.0,59.0,25.0,2048.0,31.0,23.0,2048.0,31.0,25.0,2048.0,31.0,25.0,2048.0,31.0,25.0,2048.0,31.0,25.0,2048.0,31.0,23.0,2048.0,2048.0,31.0,23.0,a,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230,-,2048,2048,OptimisticValueIterationHelper.cpp:230
firewire-dl-36-400-deadline,21.0,21.0,23.0,13.0,13.0,13.0,13.0,13.0,13.0,15.0,15.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,15.0,15.0,11.0,13.0,13.0,13.0,19.0,19.0,19.0,19.0,19.0,17.0,19.0,19.0,17.0,19.0,19.0,17.0,13.0,13.0,11.0,57.0,13.0,13.0,11.0,a,-,2048,2048,ValueError,-,2048,2048,ValueError,-,2048,2048,ValueError,7,15,127,Success,7,15,115,Success,7,15,121,Success,7,15,133,Success,7,15,119,Success,7,15,113,Success
firewire-dl-36-600-deadline,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,13.0,13.0,13.0,57.0,11.0,11.0,11.0,a,11,23,10,Success,11,23,9,Success,11,23,9,Success,6,13,44,Success,6,13,49,Success,6,13,46,Success,6,13,41,Success,6,13,47,Success,6,13,46,Success
firewire-dl-3-600-deadline,15.0,15.0,15.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,11.0,15.0,15.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,9.0,15.0,15.0,11.0,19.0,19.0,7.0,19.0,19.0,7.0,19.0,19.0,9.0,19.0,19.0,7.0,13.0,13.0,7.0,57.0,13.0,13.0,7.0,a,17,35,148,Success,17,35,32,Success,17,35,54,Success,6,13,61,Success,7,15,111,Success,7,15,102,Success,6,13,62,Success,7,15,112,Success,7,15,103,Success
zeroconf-1000-4-false-correctmin,2048.0,2048.0,1.0,2048.0,3.0,1.0,2048.0,1.0,1.0,2048.0,5.0,1.0,2048.0,5.0,1.0,2048.0,3.0,1.0,2048.0,1.0,1.0,2048.0,5.0,1.0,2048.0,5.0,1.0,2048.0,25.0,25.0,2048.0,61.0,61.0,2048.0,61.0,61.0,2048.0,61.0,61.0,2048.0,3.0,1.0,2048.0,2048.0,1.0,1.0,a,4,9,63,Success,4,9,72,Success,4,9,75,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
zeroconf-1000-2-false-correctmax,2048.0,2048.0,77.0,2048.0,77.0,1.0,2048.0,73.0,1.0,2048.0,81.0,1.0,2048.0,17.0,1.0,2048.0,71.0,1.0,2048.0,71.0,1.0,2048.0,67.0,1.0,2048.0,15.0,1.0,2048.0,19.0,1.0,2048.0,17.0,1.0,2048.0,17.0,1.0,2048.0,15.0,1.0,2048.0,17.0,1.0,2048.0,2048.0,15.0,1.0,a,55,111,512,Success,55,111,181,Success,55,111,443,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
rabin3-live,119.0,119.0,119.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,113.0,1.0,1.0,1.0,a,16,33,10,Success,16,33,11,Success,16,33,11,Success,16,33,11,Success,16,33,9,Success,16,33,10,Success,16,33,10,Success,16,33,9,Success,16,33,11,Success
eajs3-150-exputil,59.0,59.0,59.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,13.0,13.0,13.0,25.0,25.0,25.0,21.0,21.0,25.0,15.0,19.0,15.0,25.0,25.0,23.0,13.0,13.0,11.0,467.0,13.0,13.0,11.0,a,37,75,251,Success,37,75,58,Success,37,75,90,Success,37,75,341,Success,37,75,69,Success,37,75,103,Success,37,75,251,Success,37,75,56,Success,37,75,92,Success
csma2-6-time-min,83.0,83.0,83.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,11.0,11.0,9.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,5.0,5.0,3.0,125.0,5.0,5.0,3.0,a,12,25,20,Success,12,25,20,Success,12,25,24,Success,3,7,22,Success,3,7,20,Success,3,7,21,Success,3,7,20,Success,3,7,17,Success,3,7,19,Success
firewire-dl-3-400-deadline,15.0,15.0,15.0,9.0,9.0,9.0,7.0,7.0,7.0,9.0,9.0,9.0,11.0,11.0,11.0,9.0,9.0,9.0,7.0,7.0,7.0,9.0,9.0,9.0,11.0,11.0,11.0,9.0,9.0,9.0,9.0,9.0,9.0,13.0,13.0,11.0,9.0,9.0,9.0,9.0,9.0,9.0,57.0,7.0,7.0,7.0,a,18,37,57,Success,18,37,9,Success,18,37,53,Success,4,9,105,Success,4,9,84,Success,4,9,99,Success,4,9,100,Success,4,9,86,Success,4,9,102,Success
zeroconf-20-4-false-correctmax,2048.0,3.0,1.0,241.0,71.0,71.0,253.0,1.0,1.0,91.0,91.0,91.0,91.0,91.0,91.0,237.0,69.0,69.0,255.0,1.0,1.0,219.0,1.0,1.0,135.0,135.0,135.0,111.0,1.0,1.0,109.0,1.0,1.0,31.0,19.0,19.0,31.0,19.0,19.0,109.0,1.0,1.0,512.0,31.0,1.0,1.0,a,151,303,512,Success,151,303,159,Success,151,303,288,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
firewire-dl-36-200-deadline,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,13.0,13.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,11.0,11.0,11.0,13.0,11.0,13.0,13.0,13.0,13.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,13.0,11.0,13.0,57.0,11.0,11.0,11.0,a,11,23,8,Success,11,23,9,Success,11,23,9,Success,6,13,49,Success,6,13,41,Success,6,13,43,Success,6,13,51,Success,6,13,39,Success,6,13,45,Success
wlan4-0-cost-min,41.0,41.0,35.0,13.0,13.0,9.0,15.0,15.0,11.0,13.0,13.0,11.0,13.0,13.0,11.0,17.0,17.0,9.0,17.0,17.0,13.0,15.0,15.0,13.0,15.0,15.0,13.0,17.0,17.0,11.0,19.0,19.0,11.0,17.0,17.0,11.0,13.0,13.0,9.0,13.0,13.0,9.0,512.0,13.0,13.0,9.0,a,6,13,50,Success,6,13,53,Success,6,13,52,Success,4,9,119,Success,4,9,131,Success,4,9,120,Success,6,13,94,Success,6,13,98,Success,6,13,90,Success
zeroconf-20-2-false-correctmin,2048.0,2048.0,1.0,3.0,3.0,1.0,1.0,1.0,1.0,5.0,3.0,1.0,5.0,3.0,1.0,3.0,3.0,1.0,1.0,1.0,1.0,5.0,3.0,1.0,5.0,3.0,1.0,11.0,11.0,1.0,1.0,1.0,1.0,11.0,11.0,1.0,11.0,11.0,1.0,1.0,1.0,1.0,512.0,1.0,1.0,1.0,a,4,9,25,Success,4,9,23,Success,4,9,25,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
zeroconf-20-4-false-correctmin,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,1.0,1.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,512.0,512.0,2048.0,1.0,1.0,2048.0,2048.0,1.0,1.0,a,4,9,72,Success,4,9,64,Success,4,9,65,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException
pacman5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15.0,1.0,1.0,1.0,a,1,3,4,Success,1,3,4,Success,1,3,4,Success,1,3,4,Success,1,3,4,Success,1,3,4,Success,1,3,4,Success,1,3,5,Success,1,3,4,Success
zeroconfdl-1000-1-false-50-deadlinemin,13.0,15.0,9.0,1.0,1.0,1.0,1.0,1.0,1.0,5.0,5.0,1.0,3.0,3.0,1.0,3.0,3.0,1.0,1.0,1.0,1.0,19.0,19.0,1.0,5.0,5.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,65.0,65.0,65.0,65.0,65.0,65.0,1.0,1.0,1.0,512.0,1.0,1.0,1.0,a,17,35,325,Success,17,35,222,Success,17,35,252,Success,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException,-,2048,2048,IllegalArgumentException


==> results/ablation-results/final_tree_nodes_to_model_size_0.000001.csv <==
final-tree-nodes,Class,modelSize
4000.0,cav15,450627.0
575.0,ours-combined-agency-simple,450627.0
511.0,ours-combined-cost-of-error-simple,450627.0
591.0,ours-combined-simulation-simple,450627.0
563.0,ours-combined-uniform-simple,450627.0
559.0,ours-controller-agency-simple,450627.0
511.0,ours-controller-cost-of-error-simple,450627.0
519.0,ours-controller-simulation-simple,450627.0
563.0,ours-controller-uniform-simple,450627.0
61.0,ours-permissive-agency-simple,450627.0
73.0,ours-permissive-cost-of-error-simple,450627.0
67.0,ours-permissive-simulation-simple,450627.0
61.0,ours-permissive-uniform-simple,450627.0
61.0,virtualBest,450627.0
341.0,cav15,43136.0
231.0,ours-combined-agency-simple,43136.0
265.0,ours-combined-cost-of-error-simple,43136.0
277.0,ours-combined-simulation-simple,43136.0
233.0,ours-combined-uniform-simple,43136.0
241.0,ours-controller-agency-simple,43136.0
277.0,ours-controller-cost-of-error-simple,43136.0
271.0,ours-controller-simulation-simple,43136.0
239.0,ours-controller-uniform-simple,43136.0
339.0,ours-permissive-agency-simple,43136.0
241.0,ours-permissive-cost-of-error-simple,43136.0
381.0,ours-permissive-simulation-simple,43136.0
247.0,ours-permissive-uniform-simple,43136.0
231.0,virtualBest,43136.0
23.0,cav15,88858.0
3.0,ours-combined-agency-simple,88858.0
1.0,ours-combined-cost-of-error-simple,88858.0
5.0,ours-combined-simulation-simple,88858.0
5.0,ours-combined-uniform-simple,88858.0
3.0,ours-controller-agency-simple,88858.0
1.0,ours-controller-cost-of-error-simple,88858.0
5.0,ours-controller-simulation-simple,88858.0
5.0,ours-controller-uniform-simple,88858.0
9.0,ours-permissive-agency-simple,88858.0
1.0,ours-permissive-cost-of-error-simple,88858.0
7.0,ours-permissive-simulation-simple,88858.0
7.0,ours-permissive-uniform-simple,88858.0
1.0,virtualBest,88858.0
65.0,cav15,306585.0
139.0,ours-combined-agency-simple,306585.0
67.0,ours-combined-cost-of-error-simple,306585.0
161.0,ours-combined-simulation-simple,306585.0
161.0,ours-combined-uniform-simple,306585.0
175.0,ours-controller-agency-simple,306585.0
69.0,ours-controller-cost-of-error-simple,306585.0
379.0,ours-controller-simulation-simple,306585.0
169.0,ours-controller-uniform-simple,306585.0
9.0,ours-permissive-agency-simple,306585.0
9.0,ours-permissive-cost-of-error-simple,306585.0
87.0,ours-permissive-simulation-simple,306585.0
59.0,ours-permissive-uniform-simple,306585.0
9.0,virtualBest,306585.0
4000.0,cav15,43136.0
1561.0,ours-combined-agency-simple,43136.0
1997.0,ours-combined-cost-of-error-simple,43136.0
1769.0,ours-combined-simulation-simple,43136.0
1585.0,ours-combined-uniform-simple,43136.0
1545.0,ours-controller-agency-simple,43136.0
2059.0,ours-controller-cost-of-error-simple,43136.0
1883.0,ours-controller-simulation-simple,43136.0
1651.0,ours-controller-uniform-simple,43136.0
741.0,ours-permissive-agency-simple,43136.0
829.0,ours-permissive-cost-of-error-simple,43136.0
983.0,ours-permissive-simulation-simple,43136.0
751.0,ours-permissive-uniform-simple,43136.0
741.0,virtualBest,43136.0
149.0,cav15,345000.0
397.0,ours-combined-agency-simple,345000.0
399.0,ours-combined-cost-of-error-simple,345000.0
611.0,ours-combined-simulation-simple,345000.0
253.0,ours-combined-uniform-simple,345000.0
399.0,ours-controller-agency-simple,345000.0
401.0,ours-controller-cost-of-error-simple,345000.0
613.0,ours-controller-simulation-simple,345000.0
255.0,ours-controller-uniform-simple,345000.0
103.0,ours-permissive-agency-simple,345000.0
245.0,ours-permissive-cost-of-error-simple,345000.0
103.0,ours-permissive-simulation-simple,345000.0
103.0,ours-permissive-uniform-simple,345000.0
103.0,virtualBest,345000.0
41.0,cav15,96302.0
13.0,ours-combined-agency-simple,96302.0
15.0,ours-combined-cost-of-error-simple,96302.0
13.0,ours-combined-simulation-simple,96302.0
13.0,ours-combined-uniform-simple,96302.0
17.0,ours-controller-agency-simple,96302.0
17.0,ours-controller-cost-of-error-simple,96302.0
15.0,ours-controller-simulation-simple,96302.0
15.0,ours-controller-uniform-simple,96302.0
17.0,ours-permissive-agency-simple,96302.0
19.0,ours-permissive-cost-of-error-simple,96302.0
13.0,ours-permissive-simulation-simple,96302.0
13.0,ours-permissive-uniform-simple,96302.0
13.0,virtualBest,96302.0
31.0,cav15,212268.0
21.0,ours-combined-agency-simple,212268.0
17.0,ours-combined-cost-of-error-simple,212268.0
21.0,ours-combined-simulation-simple,212268.0
27.0,ours-combined-uniform-simple,212268.0
21.0,ours-controller-agency-simple,212268.0
17.0,ours-controller-cost-of-error-simple,212268.0
21.0,ours-controller-simulation-simple,212268.0
27.0,ours-controller-uniform-simple,212268.0
13.0,ours-permissive-agency-simple,212268.0
13.0,ours-permissive-cost-of-error-simple,212268.0
11.0,ours-permissive-simulation-simple,212268.0
13.0,ours-permissive-uniform-simple,212268.0
11.0,virtualBest,212268.0
4000.0,cav15,189703.0
539.0,ours-combined-agency-simple,189703.0
523.0,ours-combined-cost-of-error-simple,189703.0
519.0,ours-combined-simulation-simple,189703.0
533.0,ours-combined-uniform-simple,189703.0
501.0,ours-controller-agency-simple,189703.0
523.0,ours-controller-cost-of-error-simple,189703.0
547.0,ours-controller-simulation-simple,189703.0
541.0,ours-controller-uniform-simple,189703.0
61.0,ours-permissive-agency-simple,189703.0
73.0,ours-permissive-cost-of-error-simple,189703.0
63.0,ours-permissive-simulation-simple,189703.0
59.0,ours-permissive-uniform-simple,189703.0
59.0,virtualBest,189703.0
4000.0,cav15,380681.0
171.0,ours-combined-agency-simple,380681.0
187.0,ours-combined-cost-of-error-simple,380681.0
175.0,ours-combined-simulation-simple,380681.0
115.0,ours-combined-uniform-simple,380681.0
205.0,ours-controller-agency-simple,380681.0
205.0,ours-controller-cost-of-error-simple,380681.0
195.0,ours-controller-simulation-simple,380681.0
127.0,ours-controller-uniform-simple,380681.0
51.0,ours-permissive-agency-simple,380681.0
37.0,ours-permissive-cost-of-error-simple,380681.0
57.0,ours-permissive-simulation-simple,380681.0
23.0,ours-permissive-uniform-simple,380681.0
23.0,virtualBest,380681.0
753.0,cav15,1023.0
1.0,ours-combined-agency-simple,1023.0
1.0,ours-combined-cost-of-error-simple,1023.0
1.0,ours-combined-simulation-simple,1023.0
1.0,ours-combined-uniform-simple,1023.0
1.0,ours-controller-agency-simple,1023.0
1.0,ours-controller-cost-of-error-simple,1023.0
1.0,ours-controller-simulation-simple,1023.0
1.0,ours-controller-uniform-simple,1023.0
1.0,ours-permissive-agency-simple,1023.0
1.0,ours-permissive-cost-of-error-simple,1023.0
1.0,ours-permissive-simulation-simple,1023.0
1.0,ours-permissive-uniform-simple,1023.0
1.0,virtualBest,1023.0
4000.0,cav15,88858.0
11.0,ours-combined-agency-simple,88858.0
9.0,ours-combined-cost-of-error-simple,88858.0
9.0,ours-combined-simulation-simple,88858.0
13.0,ours-combined-uniform-simple,88858.0
11.0,ours-controller-agency-simple,88858.0
9.0,ours-controller-cost-of-error-simple,88858.0
61.0,ours-controller-simulation-simple,88858.0
61.0,ours-controller-uniform-simple,88858.0
9.0,ours-permissive-agency-simple,88858.0
9.0,ours-permissive-cost-of-error-simple,88858.0
11.0,ours-permissive-simulation-simple,88858.0
11.0,ours-permissive-uniform-simple,88858.0
9.0,virtualBest,88858.0
107.0,cav15,66718.0
5.0,ours-combined-agency-simple,66718.0
5.0,ours-combined-cost-of-error-simple,66718.0
11.0,ours-combined-simulation-simple,66718.0
5.0,ours-combined-uniform-simple,66718.0
5.0,ours-controller-agency-simple,66718.0
5.0,ours-controller-cost-of-error-simple,66718.0
11.0,ours-controller-simulation-simple,66718.0
5.0,ours-controller-uniform-simple,66718.0
5.0,ours-permissive-agency-simple,66718.0
5.0,ours-permissive-cost-of-error-simple,66718.0
5.0,ours-permissive-simulation-simple,66718.0
5.0,ours-permissive-uniform-simple,66718.0
5.0,virtualBest,66718.0
99.0,cav15,1949.0
1.0,ours-combined-agency-simple,1949.0
1.0,ours-combined-cost-of-error-simple,1949.0
1.0,ours-combined-simulation-simple,1949.0
1.0,ours-combined-uniform-simple,1949.0
91.0,ours-controller-agency-simple,1949.0
93.0,ours-controller-cost-of-error-simple,1949.0
89.0,ours-controller-simulation-simple,1949.0
91.0,ours-controller-uniform-simple,1949.0
1.0,ours-permissive-agency-simple,1949.0
1.0,ours-permissive-cost-of-error-simple,1949.0
1.0,ours-permissive-simulation-simple,1949.0
1.0,ours-permissive-uniform-simple,1949.0
1.0,virtualBest,1949.0
4000.0,cav15,43947.0
101.0,ours-combined-agency-simple,43947.0
103.0,ours-combined-cost-of-error-simple,43947.0
109.0,ours-combined-simulation-simple,43947.0
57.0,ours-combined-uniform-simple,43947.0
107.0,ours-controller-agency-simple,43947.0
125.0,ours-controller-cost-of-error-simple,43947.0
115.0,ours-controller-simulation-simple,43947.0
69.0,ours-controller-uniform-simple,43947.0
19.0,ours-permissive-agency-simple,43947.0
17.0,ours-permissive-cost-of-error-simple,43947.0
51.0,ours-permissive-simulation-simple,43947.0
21.0,ours-permissive-uniform-simple,43947.0
17.0,virtualBest,43947.0
2673.0,cav15,307523.0
1.0,ours-combined-agency-simple,307523.0
1.0,ours-combined-cost-of-error-simple,307523.0
1.0,ours-combined-simulation-simple,307523.0
1.0,ours-combined-uniform-simple,307523.0
2033.0,ours-controller-agency-simple,307523.0
2037.0,ours-controller-cost-of-error-simple,307523.0
1319.0,ours-controller-simulation-simple,307523.0
2033.0,ours-controller-uniform-simple,307523.0
1.0,ours-permissive-agency-simple,307523.0
1.0,ours-permissive-cost-of-error-simple,307523.0
1.0,ours-permissive-simulation-simple,307523.0
1.0,ours-permissive-uniform-simple,307523.0
1.0,virtualBest,307523.0
9.0,cav15,43947.0
3.0,ours-combined-agency-simple,43947.0
5.0,ours-combined-cost-of-error-simple,43947.0
5.0,ours-combined-simulation-simple,43947.0
3.0,ours-combined-uniform-simple,43947.0
3.0,ours-controller-agency-simple,43947.0
5.0,ours-controller-cost-of-error-simple,43947.0
7.0,ours-controller-simulation-simple,43947.0
5.0,ours-controller-uniform-simple,43947.0
9.0,ours-permissive-agency-simple,43947.0
15.0,ours-permissive-cost-of-error-simple,43947.0
5.0,ours-permissive-simulation-simple,43947.0
5.0,ours-permissive-uniform-simple,43947.0
3.0,virtualBest,43947.0
105.0,cav15,66718.0
1.0,ours-combined-agency-simple,66718.0
1.0,ours-combined-cost-of-error-simple,66718.0
1.0,ours-combined-simulation-simple,66718.0
1.0,ours-combined-uniform-simple,66718.0
1.0,ours-controller-agency-simple,66718.0
1.0,ours-controller-cost-of-error-simple,66718.0
1.0,ours-controller-simulation-simple,66718.0
1.0,ours-controller-uniform-simple,66718.0
1.0,ours-permissive-agency-simple,66718.0
1.0,ours-permissive-cost-of-error-simple,66718.0
1.0,ours-permissive-simulation-simple,66718.0
1.0,ours-permissive-uniform-simple,66718.0
1.0,virtualBest,66718.0
221.0,cav15,96302.0
279.0,ours-combined-agency-simple,96302.0
275.0,ours-combined-cost-of-error-simple,96302.0
231.0,ours-combined-simulation-simple,96302.0
211.0,ours-combined-uniform-simple,96302.0
281.0,ours-controller-agency-simple,96302.0
277.0,ours-controller-cost-of-error-simple,96302.0
233.0,ours-controller-simulation-simple,96302.0
213.0,ours-controller-uniform-simple,96302.0
119.0,ours-permissive-agency-simple,96302.0
157.0,ours-permissive-cost-of-error-simple,96302.0
143.0,ours-permissive-simulation-simple,96302.0
135.0,ours-permissive-uniform-simple,96302.0
119.0,virtualBest,96302.0
1021.0,cav15,43136.0
767.0,ours-combined-agency-simple,43136.0
887.0,ours-combined-cost-of-error-simple,43136.0
895.0,ours-combined-simulation-simple,43136.0
767.0,ours-combined-uniform-simple,43136.0
795.0,ours-controller-agency-simple,43136.0
897.0,ours-controller-cost-of-error-simple,43136.0
929.0,ours-controller-simulation-simple,43136.0
801.0,ours-controller-uniform-simple,43136.0
2067.0,ours-permissive-agency-simple,43136.0
1785.0,ours-permissive-cost-of-error-simple,43136.0
2055.0,ours-permissive-simulation-simple,43136.0
2067.0,ours-permissive-uniform-simple,43136.0
767.0,virtualBest,43136.0
51.0,cav15,212268.0
19.0,ours-combined-agency-simple,212268.0
9.0,ours-combined-cost-of-error-simple,212268.0
21.0,ours-combined-simulation-simple,212268.0
19.0,ours-combined-uniform-simple,212268.0
19.0,ours-controller-agency-simple,212268.0
9.0,ours-controller-cost-of-error-simple,212268.0
21.0,ours-controller-simulation-simple,212268.0
19.0,ours-controller-uniform-simple,212268.0
15.0,ours-permissive-agency-simple,212268.0
9.0,ours-permissive-cost-of-error-simple,212268.0
19.0,ours-permissive-simulation-simple,212268.0
17.0,ours-permissive-uniform-simple,212268.0
9.0,virtualBest,212268.0
107.0,cav15,43136.0
31.0,ours-combined-agency-simple,43136.0
33.0,ours-combined-cost-of-error-simple,43136.0
55.0,ours-combined-simulation-simple,43136.0
31.0,ours-combined-uniform-simple,43136.0
31.0,ours-controller-agency-simple,43136.0
31.0,ours-controller-cost-of-error-simple,43136.0
59.0,ours-controller-simulation-simple,43136.0
31.0,ours-controller-uniform-simple,43136.0
31.0,ours-permissive-agency-simple,43136.0
31.0,ours-permissive-cost-of-error-simple,43136.0
31.0,ours-permissive-simulation-simple,43136.0
31.0,ours-permissive-uniform-simple,43136.0
31.0,virtualBest,43136.0
21.0,cav15,530965.0
13.0,ours-combined-agency-simple,530965.0
13.0,ours-combined-cost-of-error-simple,530965.0
15.0,ours-combined-simulation-simple,530965.0
13.0,ours-combined-uniform-simple,530965.0
13.0,ours-controller-agency-simple,530965.0
13.0,ours-controller-cost-of-error-simple,530965.0
15.0,ours-controller-simulation-simple,530965.0
13.0,ours-controller-uniform-simple,530965.0
19.0,ours-permissive-agency-simple,530965.0
19.0,ours-permissive-cost-of-error-simple,530965.0
19.0,ours-permissive-simulation-simple,530965.0
19.0,ours-permissive-uniform-simple,530965.0
13.0,virtualBest,530965.0
13.0,cav15,68056.0
13.0,ours-combined-agency-simple,68056.0
11.0,ours-combined-cost-of-error-simple,68056.0
13.0,ours-combined-simulation-simple,68056.0
13.0,ours-combined-uniform-simple,68056.0
13.0,ours-controller-agency-simple,68056.0
11.0,ours-controller-cost-of-error-simple,68056.0
13.0,ours-controller-simulation-simple,68056.0
13.0,ours-controller-uniform-simple,68056.0
17.0,ours-permissive-agency-simple,68056.0
17.0,ours-permissive-cost-of-error-simple,68056.0
17.0,ours-permissive-simulation-simple,68056.0
17.0,ours-permissive-uniform-simple,68056.0
11.0,virtualBest,68056.0
15.0,cav15,168411.0
13.0,ours-combined-agency-simple,168411.0
13.0,ours-combined-cost-of-error-simple,168411.0
13.0,ours-combined-simulation-simple,168411.0
15.0,ours-combined-uniform-simple,168411.0
13.0,ours-controller-agency-simple,168411.0
13.0,ours-controller-cost-of-error-simple,168411.0
13.0,ours-controller-simulation-simple,168411.0
15.0,ours-controller-uniform-simple,168411.0
19.0,ours-permissive-agency-simple,168411.0
19.0,ours-permissive-cost-of-error-simple,168411.0
19.0,ours-permissive-simulation-simple,168411.0
19.0,ours-permissive-uniform-simple,168411.0
13.0,virtualBest,168411.0
4000.0,cav15,306585.0
3.0,ours-combined-agency-simple,306585.0
1.0,ours-combined-cost-of-error-simple,306585.0
5.0,ours-combined-simulation-simple,306585.0
5.0,ours-combined-uniform-simple,306585.0
3.0,ours-controller-agency-simple,306585.0
1.0,ours-controller-cost-of-error-simple,306585.0
5.0,ours-controller-simulation-simple,306585.0
5.0,ours-controller-uniform-simple,306585.0
25.0,ours-permissive-agency-simple,306585.0
61.0,ours-permissive-cost-of-error-simple,306585.0
61.0,ours-permissive-simulation-simple,306585.0
61.0,ours-permissive-uniform-simple,306585.0
1.0,virtualBest,306585.0
4000.0,cav15,88858.0
77.0,ours-combined-agency-simple,88858.0
73.0,ours-combined-cost-of-error-simple,88858.0
81.0,ours-combined-simulation-simple,88858.0
17.0,ours-combined-uniform-simple,88858.0
71.0,ours-controller-agency-simple,88858.0
71.0,ours-controller-cost-of-error-simple,88858.0
67.0,ours-controller-simulation-simple,88858.0
15.0,ours-controller-uniform-simple,88858.0
19.0,ours-permissive-agency-simple,88858.0
17.0,ours-permissive-cost-of-error-simple,88858.0
17.0,ours-permissive-simulation-simple,88858.0
15.0,ours-permissive-uniform-simple,88858.0
15.0,virtualBest,88858.0
119.0,cav15,1088.0
1.0,ours-combined-agency-simple,1088.0
1.0,ours-combined-cost-of-error-simple,1088.0
1.0,ours-combined-simulation-simple,1088.0
1.0,ours-combined-uniform-simple,1088.0
1.0,ours-controller-agency-simple,1088.0
1.0,ours-controller-cost-of-error-simple,1088.0
1.0,ours-controller-simulation-simple,1088.0
1.0,ours-controller-uniform-simple,1088.0
1.0,ours-permissive-agency-simple,1088.0
1.0,ours-permissive-cost-of-error-simple,1088.0
1.0,ours-permissive-simulation-simple,1088.0
1.0,ours-permissive-uniform-simple,1088.0
1.0,virtualBest,1088.0
59.0,cav15,143155.0
13.0,ours-combined-agency-simple,143155.0
13.0,ours-combined-cost-of-error-simple,143155.0
13.0,ours-combined-simulation-simple,143155.0
13.0,ours-combined-uniform-simple,143155.0
13.0,ours-controller-agency-simple,143155.0
13.0,ours-controller-cost-of-error-simple,143155.0
13.0,ours-controller-simulation-simple,143155.0
13.0,ours-controller-uniform-simple,143155.0
25.0,ours-permissive-agency-simple,143155.0
21.0,ours-permissive-cost-of-error-simple,143155.0
19.0,ours-permissive-simulation-simple,143155.0
25.0,ours-permissive-uniform-simple,143155.0
13.0,virtualBest,143155.0
83.0,cav15,66718.0
5.0,ours-combined-agency-simple,66718.0
5.0,ours-combined-cost-of-error-simple,66718.0
11.0,ours-combined-simulation-simple,66718.0
5.0,ours-combined-uniform-simple,66718.0
5.0,ours-controller-agency-simple,66718.0
5.0,ours-controller-cost-of-error-simple,66718.0
11.0,ours-controller-simulation-simple,66718.0
5.0,ours-controller-uniform-simple,66718.0
5.0,ours-permissive-agency-simple,66718.0
5.0,ours-permissive-cost-of-error-simple,66718.0
5.0,ours-permissive-simulation-simple,66718.0
5.0,ours-permissive-uniform-simple,66718.0
5.0,virtualBest,66718.0
15.0,cav15,69683.0
9.0,ours-combined-agency-simple,69683.0
7.0,ours-combined-cost-of-error-simple,69683.0
9.0,ours-combined-simulation-simple,69683.0
11.0,ours-combined-uniform-simple,69683.0
9.0,ours-controller-agency-simple,69683.0
7.0,ours-controller-cost-of-error-simple,69683.0
9.0,ours-controller-simulation-simple,69683.0
11.0,ours-controller-uniform-simple,69683.0
9.0,ours-permissive-agency-simple,69683.0
9.0,ours-permissive-cost-of-error-simple,69683.0
13.0,ours-permissive-simulation-simple,69683.0
9.0,ours-permissive-uniform-simple,69683.0
7.0,virtualBest,69683.0
3.0,cav15,306585.0
71.0,ours-combined-agency-simple,306585.0
1.0,ours-combined-cost-of-error-simple,306585.0
91.0,ours-combined-simulation-simple,306585.0
91.0,ours-combined-uniform-simple,306585.0
69.0,ours-controller-agency-simple,306585.0
1.0,ours-controller-cost-of-error-simple,306585.0
1.0,ours-controller-simulation-simple,306585.0
135.0,ours-controller-uniform-simple,306585.0
1.0,ours-permissive-agency-simple,306585.0
1.0,ours-permissive-cost-of-error-simple,306585.0
19.0,ours-permissive-simulation-simple,306585.0
19.0,ours-permissive-uniform-simple,306585.0
1.0,virtualBest,306585.0
13.0,cav15,68056.0
13.0,ours-combined-agency-simple,68056.0
11.0,ours-combined-cost-of-error-simple,68056.0
13.0,ours-combined-simulation-simple,68056.0
13.0,ours-combined-uniform-simple,68056.0
13.0,ours-controller-agency-simple,68056.0
11.0,ours-controller-cost-of-error-simple,68056.0
11.0,ours-controller-simulation-simple,68056.0
13.0,ours-controller-uniform-simple,68056.0
17.0,ours-permissive-agency-simple,68056.0
17.0,ours-permissive-cost-of-error-simple,68056.0
17.0,ours-permissive-simulation-simple,68056.0
17.0,ours-permissive-uniform-simple,68056.0
11.0,virtualBest,68056.0
41.0,cav15,345000.0
13.0,ours-combined-agency-simple,345000.0
15.0,ours-combined-cost-of-error-simple,345000.0
13.0,ours-combined-simulation-simple,345000.0
13.0,ours-combined-uniform-simple,345000.0
17.0,ours-controller-agency-simple,345000.0
17.0,ours-controller-cost-of-error-simple,345000.0
15.0,ours-controller-simulation-simple,345000.0
15.0,ours-controller-uniform-simple,345000.0
17.0,ours-permissive-agency-simple,345000.0
19.0,ours-permissive-cost-of-error-simple,345000.0
17.0,ours-permissive-simulation-simple,345000.0
13.0,ours-permissive-uniform-simple,345000.0
13.0,virtualBest,345000.0
4000.0,cav15,88858.0
3.0,ours-combined-agency-simple,88858.0
1.0,ours-combined-cost-of-error-simple,88858.0
3.0,ours-combined-simulation-simple,88858.0
3.0,ours-combined-uniform-simple,88858.0
3.0,ours-controller-agency-simple,88858.0
1.0,ours-controller-cost-of-error-simple,88858.0
3.0,ours-controller-simulation-simple,88858.0
3.0,ours-controller-uniform-simple,88858.0
11.0,ours-permissive-agency-simple,88858.0
1.0,ours-permissive-cost-of-error-simple,88858.0
11.0,ours-permissive-simulation-simple,88858.0
11.0,ours-permissive-uniform-simple,88858.0
1.0,virtualBest,88858.0
1.0,cav15,306585.0
1.0,ours-combined-agency-simple,306585.0
1.0,ours-combined-cost-of-error-simple,306585.0
1.0,ours-combined-simulation-simple,306585.0
1.0,ours-combined-uniform-simple,306585.0
1.0,ours-controller-agency-simple,306585.0
1.0,ours-controller-cost-of-error-simple,306585.0
1.0,ours-controller-simulation-simple,306585.0
1.0,ours-controller-uniform-simple,306585.0
2143.0,ours-permissive-agency-simple,306585.0
933.0,ours-permissive-cost-of-error-simple,306585.0
1961.0,ours-permissive-simulation-simple,306585.0
1913.0,ours-permissive-uniform-simple,306585.0
1.0,virtualBest,306585.0
1.0,cav15,235.0
1.0,ours-combined-agency-simple,235.0
1.0,ours-combined-cost-of-error-simple,235.0
1.0,ours-combined-simulation-simple,235.0
1.0,ours-combined-uniform-simple,235.0
1.0,ours-controller-agency-simple,235.0
1.0,ours-controller-cost-of-error-simple,235.0
1.0,ours-controller-simulation-simple,235.0
1.0,ours-controller-uniform-simple,235.0
1.0,ours-permissive-agency-simple,235.0
1.0,ours-permissive-cost-of-error-simple,235.0
1.0,ours-permissive-simulation-simple,235.0
1.0,ours-permissive-uniform-simple,235.0
1.0,virtualBest,235.0
15.0,cav15,380681.0
1.0,ours-combined-agency-simple,380681.0
1.0,ours-combined-cost-of-error-simple,380681.0
5.0,ours-combined-simulation-simple,380681.0
3.0,ours-combined-uniform-simple,380681.0
3.0,ours-controller-agency-simple,380681.0
1.0,ours-controller-cost-of-error-simple,380681.0
19.0,ours-controller-simulation-simple,380681.0
5.0,ours-controller-uniform-simple,380681.0
1.0,ours-permissive-agency-simple,380681.0
1.0,ours-permissive-cost-of-error-simple,380681.0
65.0,ours-permissive-simulation-simple,380681.0
65.0,ours-permissive-uniform-simple,380681.0
1.0,virtualBest,380681.0


==> results/ablation-results/quantile_final_tree_nodes_with_dtnest.csv <==
n,cav15-0.000000,ours-combined-agency-simple-0.000000,ours-combined-cost-of-error-simple-0.000000,ours-combined-simulation-simple-0.000000,ours-combined-uniform-simple-0.000000,ours-controller-agency-simple-0.000000,ours-controller-cost-of-error-simple-0.000000,ours-controller-simulation-simple-0.000000,ours-controller-uniform-simple-0.000000,ours-permissive-agency-simple-0.000000,ours-permissive-cost-of-error-simple-0.000000,ours-permissive-simulation-simple-0.000000,ours-permissive-uniform-simple-0.000000,vanilla-0.000000,cav15-0.010000,ours-combined-agency-simple-0.010000,ours-combined-cost-of-error-simple-0.010000,ours-combined-simulation-simple-0.010000,ours-combined-uniform-simple-0.010000,ours-controller-agency-simple-0.010000,ours-controller-cost-of-error-simple-0.010000,ours-controller-simulation-simple-0.010000,ours-controller-uniform-simple-0.010000,ours-permissive-agency-simple-0.010000,ours-permissive-cost-of-error-simple-0.010000,ours-permissive-simulation-simple-0.010000,ours-permissive-uniform-simple-0.010000,cav15-0.000001,ours-combined-agency-simple-0.000001,ours-combined-cost-of-error-simple-0.000001,ours-combined-simulation-simple-0.000001,ours-combined-uniform-simple-0.000001,ours-controller-agency-simple-0.000001,ours-controller-cost-of-error-simple-0.000001,ours-controller-simulation-simple-0.000001,ours-controller-uniform-simple-0.000001,ours-permissive-agency-simple-0.000001,ours-permissive-cost-of-error-simple-0.000001,ours-permissive-simulation-simple-0.000001,ours-permissive-uniform-simple-0.000001,virtual-best-0.000000,virtual-best-0.010000,virtual-best-0.000001,portfolio-0.000000,portfolio-0.010000,portfolio-0.000001,dtnest-11-0,dtnest-7-0,dtnest-9-0,dtnest-11-1e-2,dtnest-7-1e-2,dtnest-9-1e-2,dtnest-11-1e-6,dtnest-7-1e-6,dtnest-9-1e-6
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0
2,13.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,57.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9.0,9.0,9.0,5.0,5.0,5.0,5.0,5.0,5.0
3,13.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,57.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9.0,9.0,9.0,7.0,7.0,7.0,7.0,7.0,7.0
4,13.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,57.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0
5,15.0,1.0,1.0,1.0,1.0,3.0,1.0,5.0,5.0,1.0,1.0,1.0,1.0,57.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,13.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9.0,9.0,9.0,9.0,9.0,9.0,13.0,13.0,13.0
6,15.0,1.0,1.0,1.0,1.0,3.0,1.0,9.0,5.0,1.0,1.0,1.0,1.0,57.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,13.0,1.0,1.0,1.0,1.0,3.0,1.0,1.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,13.0,13.0,13.0,9.0,9.0,9.0,13.0,13.0,13.0
7,19.0,1.0,1.0,5.0,3.0,5.0,5.0,11.0,5.0,1.0,1.0,5.0,5.0,113.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15.0,1.0,1.0,1.0,1.0,3.0,1.0,3.0,5.0,1.0,1.0,5.0,5.0,1.0,1.0,1.0,1.0,1.0,1.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0
8,21.0,3.0,1.0,5.0,5.0,5.0,5.0,11.0,5.0,5.0,1.0,5.0,5.0,125.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15.0,1.0,1.0,3.0,3.0,3.0,1.0,5.0,5.0,1.0,1.0,5.0,5.0,1.0,1.0,1.0,1.0,1.0,1.0,23.0,17.0,17.0,13.0,13.0,13.0,13.0,13.0,13.0
9,31.0,5.0,5.0,9.0,5.0,9.0,7.0,13.0,11.0,5.0,5.0,11.0,9.0,133.0,9.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15.0,3.0,1.0,5.0,3.0,3.0,1.0,5.0,5.0,5.0,1.0,5.0,5.0,5.0,1.0,1.0,5.0,1.0,1.0,23.0,23.0,23.0,13.0,15.0,15.0,13.0,15.0,15.0
10,41.0,5.0,5.0,11.0,5.0,13.0,11.0,13.0,13.0,9.0,5.0,11.0,11.0,135.0,13.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,21.0,3.0,1.0,5.0,3.0,3.0,1.0,7.0,5.0,5.0,1.0,7.0,7.0,5.0,1.0,1.0,5.0,1.0,1.0,25.0,23.0,23.0,15.0,15.0,15.0,15.0,15.0,15.0
11,41.0,9.0,7.0,11.0,11.0,13.0,11.0,13.0,13.0,11.0,9.0,13.0,13.0,467.0,13.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,23.0,3.0,1.0,5.0,5.0,5.0,5.0,9.0,5.0,9.0,5.0,11.0,9.0,7.0,1.0,1.0,9.0,1.0,1.0,25.0,25.0,25.0,17.0,17.0,17.0,21.0,21.0,21.0
12,59.0,13.0,11.0,11.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,633.0,15.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,1.0,1.0,1.0,1.0,31.0,3.0,1.0,5.0,5.0,5.0,5.0,11.0,5.0,9.0,5.0,11.0,11.0,11.0,1.0,1.0,13.0,1.0,3.0,29.0,25.0,25.0,29.0,29.0,29.0,29.0,29.0,29.0
13,83.0,13.0,11.0,13.0,13.0,13.0,13.0,15.0,13.0,13.0,15.0,15.0,13.0,775.0,15.0,1.0,1.0,1.0,1.0,3.0,1.0,1.0,3.0,1.0,1.0,1.0,1.0,41.0,5.0,5.0,9.0,5.0,9.0,5.0,11.0,11.0,9.0,9.0,11.0,11.0,11.0,1.0,3.0,13.0,1.0,3.0,33.0,29.0,29.0,33.0,33.0,33.0,33.0,33.0,33.0
14,99.0,13.0,13.0,13.0,13.0,13.0,13.0,15.0,13.0,17.0,17.0,17.0,13.0,823.0,23.0,1.0,1.0,1.0,1.0,3.0,1.0,1.0,11.0,1.0,1.0,1.0,3.0,41.0,5.0,5.0,9.0,5.0,11.0,7.0,11.0,13.0,9.0,9.0,13.0,13.0,11.0,1.0,5.0,13.0,1.0,5.0,35.0,31.0,33.0,75.0,75.0,75.0,75.0,75.0,55.0
15,105.0,13.0,13.0,13.0,13.0,15.0,17.0,15.0,15.0,17.0,17.0,17.0,17.0,1053.0,25.0,3.0,1.0,1.0,3.0,9.0,1.0,1.0,11.0,1.0,1.0,3.0,3.0,51.0,9.0,5.0,11.0,11.0,13.0,9.0,13.0,13.0,9.0,9.0,13.0,13.0,13.0,1.0,5.0,13.0,1.0,5.0,35.0,33.0,35.0,97.0,97.0,97.0,97.0,97.0,75.0
16,107.0,13.0,13.0,13.0,13.0,17.0,17.0,15.0,15.0,17.0,17.0,17.0,17.0,1263.0,35.0,3.0,1.0,1.0,3.0,9.0,3.0,9.0,13.0,1.0,1.0,3.0,5.0,59.0,11.0,7.0,11.0,13.0,13.0,9.0,13.0,13.0,11.0,9.0,17.0,13.0,13.0,1.0,7.0,13.0,1.0,9.0,35.0,35.0,35.0,719.0,719.0,719.0,719.0,101.0,97.0
17,119.0,13.0,15.0,13.0,13.0,17.0,17.0,19.0,15.0,17.0,17.0,17.0,17.0,1317.0,35.0,9.0,1.0,1.0,11.0,9.0,3.0,9.0,13.0,3.0,3.0,9.0,7.0,65.0,13.0,9.0,13.0,13.0,13.0,11.0,13.0,13.0,13.0,13.0,17.0,15.0,13.0,1.0,9.0,13.0,1.0,9.0,37.0,35.0,35.0,,,,,139.0,111.0
18,753.0,13.0,15.0,15.0,13.0,21.0,17.0,21.0,27.0,19.0,19.0,19.0,19.0,1373.0,51.0,9.0,3.0,9.0,11.0,9.0,7.0,9.0,13.0,3.0,3.0,9.0,9.0,83.0,13.0,9.0,13.0,13.0,13.0,11.0,15.0,15.0,15.0,15.0,17.0,17.0,13.0,1.0,9.0,13.0,1.0,9.0,75.0,35.0,37.0,,,,,719.0,229.0
19,2673.0,13.0,17.0,15.0,15.0,91.0,93.0,73.0,69.0,19.0,19.0,19.0,19.0,1553.0,59.0,9.0,3.0,9.0,11.0,13.0,9.0,9.0,13.0,7.0,7.0,11.0,9.0,99.0,13.0,11.0,13.0,13.0,13.0,13.0,15.0,15.0,17.0,17.0,17.0,17.0,13.0,3.0,9.0,13.0,3.0,9.0,97.0,37.0,75.0,,,,,,719.0
20,,21.0,17.0,21.0,27.0,91.0,109.0,89.0,73.0,19.0,19.0,19.0,21.0,1729.0,65.0,9.0,7.0,9.0,13.0,13.0,11.0,11.0,13.0,9.0,7.0,11.0,9.0,105.0,13.0,11.0,13.0,13.0,17.0,13.0,15.0,15.0,17.0,17.0,19.0,17.0,13.0,3.0,11.0,13.0,3.0,11.0,111.0,75.0,97.0,,,,,,
21,,93.0,103.0,65.0,57.0,107.0,125.0,115.0,91.0,21.0,19.0,31.0,23.0,2215.0,77.0,13.0,9.0,11.0,13.0,13.0,11.0,11.0,13.0,9.0,7.0,11.0,17.0,107.0,13.0,13.0,13.0,13.0,17.0,13.0,19.0,15.0,17.0,17.0,19.0,19.0,17.0,5.0,11.0,17.0,7.0,13.0,303.0,97.0,111.0,,,,,,
22,,101.0,105.0,91.0,65.0,205.0,205.0,195.0,127.0,25.0,21.0,51.0,25.0,3233.0,83.0,13.0,11.0,11.0,13.0,13.0,11.0,13.0,19.0,11.0,9.0,15.0,17.0,107.0,13.0,13.0,13.0,13.0,19.0,17.0,21.0,19.0,17.0,17.0,19.0,19.0,17.0,7.0,11.0,17.0,7.0,13.0,325.0,111.0,127.0,,,,,,
23,,171.0,187.0,109.0,91.0,237.0,255.0,219.0,135.0,51.0,37.0,57.0,31.0,4035.0,99.0,13.0,11.0,11.0,13.0,13.0,11.0,13.0,23.0,11.0,11.0,17.0,17.0,119.0,13.0,13.0,15.0,15.0,21.0,17.0,21.0,27.0,19.0,19.0,19.0,19.0,23.0,7.0,13.0,37.0,7.0,13.0,617.0,127.0,303.0,,,,,,
24,,241.0,253.0,175.0,115.0,281.0,277.0,233.0,213.0,61.0,73.0,63.0,59.0,4553.0,105.0,13.0,11.0,11.0,13.0,19.0,13.0,13.0,23.0,13.0,11.0,17.0,17.0,149.0,19.0,15.0,21.0,17.0,31.0,17.0,59.0,31.0,19.0,19.0,19.0,21.0,31.0,7.0,13.0,73.0,9.0,13.0,719.0,303.0,303.0,,,,,,
25,,279.0,275.0,231.0,211.0,399.0,401.0,515.0,255.0,61.0,73.0,65.0,61.0,5045.0,107.0,13.0,11.0,11.0,19.0,23.0,13.0,13.0,61.0,17.0,17.0,17.0,19.0,221.0,21.0,15.0,21.0,19.0,69.0,31.0,61.0,61.0,19.0,19.0,31.0,23.0,59.0,9.0,13.0,73.0,9.0,13.0,,303.0,325.0,,,,,,
26,,397.0,399.0,531.0,253.0,501.0,511.0,551.0,541.0,109.0,109.0,69.0,65.0,7737.0,107.0,19.0,11.0,11.0,23.0,63.0,13.0,19.0,73.0,17.0,17.0,19.0,23.0,341.0,31.0,17.0,55.0,27.0,71.0,69.0,67.0,69.0,19.0,19.0,51.0,25.0,61.0,9.0,13.0,109.0,9.0,13.0,,325.0,389.0,,,,,,
27,,539.0,511.0,577.0,533.0,559.0,523.0,613.0,563.0,111.0,157.0,107.0,103.0,12913.0,107.0,23.0,13.0,13.0,23.0,69.0,13.0,21.0,91.0,19.0,17.0,19.0,25.0,753.0,71.0,33.0,81.0,31.0,91.0,71.0,89.0,91.0,25.0,21.0,57.0,31.0,103.0,11.0,13.0,157.0,11.0,13.0,,389.0,509.0,,,,,,
28,,575.0,523.0,611.0,563.0,2033.0,2037.0,1319.0,2033.0,119.0,245.0,129.0,135.0,171373.0,113.0,65.0,13.0,19.0,55.0,91.0,25.0,25.0,117.0,25.0,23.0,25.0,27.0,1021.0,77.0,67.0,91.0,57.0,107.0,93.0,115.0,127.0,25.0,31.0,61.0,59.0,119.0,11.0,15.0,245.0,11.0,17.0,,509.0,617.0,,,,,,
29,,,,,,,,,,,,,,,119.0,71.0,13.0,21.0,91.0,117.0,57.0,61.0,135.0,25.0,23.0,29.0,35.0,2673.0,101.0,73.0,109.0,91.0,175.0,125.0,195.0,135.0,31.0,37.0,63.0,59.0,,11.0,17.0,,13.0,17.0,,617.0,659.0,,,,,,
30,,,,,,,,,,,,,,,149.0,105.0,25.0,25.0,109.0,145.0,93.0,89.0,169.0,25.0,25.0,61.0,55.0,,139.0,103.0,161.0,115.0,205.0,205.0,233.0,169.0,51.0,61.0,65.0,61.0,,11.0,23.0,,13.0,31.0,,659.0,719.0,,,,,,
31,,,,,,,,,,,,,,,221.0,117.0,53.0,91.0,135.0,233.0,277.0,147.0,213.0,51.0,25.0,65.0,61.0,,171.0,187.0,175.0,161.0,241.0,277.0,271.0,213.0,61.0,73.0,67.0,61.0,,23.0,31.0,,23.0,37.0,,719.0,,,,,,,
32,,,,,,,,,,,,,,,341.0,227.0,265.0,95.0,211.0,241.0,277.0,197.0,239.0,57.0,61.0,67.0,65.0,,231.0,265.0,231.0,211.0,281.0,277.0,379.0,239.0,61.0,73.0,87.0,65.0,,23.0,59.0,,23.0,73.0,,,,,,,,,
33,,,,,,,,,,,,,,,753.0,231.0,275.0,231.0,233.0,383.0,401.0,233.0,255.0,103.0,157.0,121.0,103.0,,279.0,275.0,277.0,233.0,399.0,401.0,519.0,255.0,103.0,157.0,103.0,103.0,,23.0,61.0,,23.0,73.0,,,,,,,,,
34,,,,,,,,,,,,,,,1021.0,381.0,315.0,235.0,253.0,501.0,511.0,519.0,533.0,119.0,241.0,129.0,135.0,,397.0,399.0,519.0,253.0,501.0,511.0,547.0,541.0,119.0,241.0,143.0,135.0,,103.0,103.0,,147.0,157.0,,,,,,,,,
35,,,,,,,,,,,,,,,1479.0,539.0,399.0,267.0,533.0,547.0,523.0,541.0,557.0,339.0,245.0,469.0,331.0,,539.0,511.0,591.0,533.0,559.0,523.0,613.0,563.0,339.0,245.0,381.0,247.0,,119.0,119.0,,157.0,231.0,,,,,,,,,
36,,,,,,,,,,,,,,,2673.0,557.0,511.0,499.0,553.0,711.0,897.0,575.0,717.0,639.0,267.0,469.0,547.0,,575.0,523.0,611.0,563.0,795.0,897.0,929.0,801.0,741.0,829.0,983.0,751.0,,147.0,231.0,,197.0,245.0,,,,,,,,,
37,,,,,,,,,,,,,,,,737.0,523.0,533.0,737.0,839.0,1869.0,613.0,999.0,2067.0,435.0,1931.0,1913.0,,767.0,887.0,895.0,767.0,1545.0,2037.0,1319.0,1651.0,2067.0,933.0,1961.0,1913.0,,197.0,741.0,,245.0,767.0,,,,,,,,,
38,,,,,,,,,,,,,,,,895.0,887.0,611.0,1163.0,1865.0,2059.0,1149.0,1865.0,2143.0,933.0,1961.0,2067.0,,1561.0,1997.0,1769.0,1585.0,2033.0,2059.0,1883.0,2033.0,2143.0,1785.0,2055.0,2067.0,,435.0,767.0,,435.0,829.0,,,,,,,,,


==> results/ablation-results/tree_fitting_time_to_model_size_0.000001.csv <==
tree-fitting-time,Class,modelSize
600.0,cav15,450627.0
78.44712448120117,ours-combined-agency-simple,450627.0
118.74202418327332,ours-combined-cost-of-error-simple,450627.0
92.50239968299866,ours-combined-simulation-simple,450627.0
75.56524157524109,ours-combined-uniform-simple,450627.0
81.40567445755005,ours-controller-agency-simple,450627.0
119.66562604904175,ours-controller-cost-of-error-simple,450627.0
91.71481943130493,ours-controller-simulation-simple,450627.0
78.60936856269836,ours-controller-uniform-simple,450627.0
55.31744456291199,ours-permissive-agency-simple,450627.0
74.1891360282898,ours-permissive-cost-of-error-simple,450627.0
139.7814486026764,ours-permissive-simulation-simple,450627.0
56.126293420791626,ours-permissive-uniform-simple,450627.0
55.31744456291199,virtualBest,450627.0
1.1219546794891357,cav15,43136.0
7.073801517486572,ours-combined-agency-simple,43136.0
11.529648780822754,ours-combined-cost-of-error-simple,43136.0
10.748602867126465,ours-combined-simulation-simple,43136.0
7.020350217819214,ours-combined-uniform-simple,43136.0
7.689106464385986,ours-controller-agency-simple,43136.0
12.25082516670227,ours-controller-cost-of-error-simple,43136.0
10.807636976242065,ours-controller-simulation-simple,43136.0
7.154552221298218,ours-controller-uniform-simple,43136.0
7.153982400894165,ours-permissive-agency-simple,43136.0
17.163130283355713,ours-permissive-cost-of-error-simple,43136.0
7.29646372795105,ours-permissive-simulation-simple,43136.0
6.977793455123901,ours-permissive-uniform-simple,43136.0
6.977793455123901,virtualBest,43136.0
1.8530452251434326,cav15,88858.0
2.07940936088562,ours-combined-agency-simple,88858.0
2.4373116493225098,ours-combined-cost-of-error-simple,88858.0
2.1007354259490967,ours-combined-simulation-simple,88858.0
2.0806620121002197,ours-combined-uniform-simple,88858.0
2.0824761390686035,ours-controller-agency-simple,88858.0
2.4314115047454834,ours-controller-cost-of-error-simple,88858.0
2.243535280227661,ours-controller-simulation-simple,88858.0
2.097093343734741,ours-controller-uniform-simple,88858.0
3.8884756565093994,ours-permissive-agency-simple,88858.0
2.435009002685547,ours-permissive-cost-of-error-simple,88858.0
7.4390974044799805,ours-permissive-simulation-simple,88858.0
7.38549017906189,ours-permissive-uniform-simple,88858.0
2.07940936088562,virtualBest,88858.0
5.446247100830078,cav15,306585.0
20.48168396949768,ours-combined-agency-simple,306585.0
24.392260789871216,ours-combined-cost-of-error-simple,306585.0
14.603093385696411,ours-combined-simulation-simple,306585.0
14.696592330932617,ours-combined-uniform-simple,306585.0
20.67946219444275,ours-controller-agency-simple,306585.0
24.585906505584717,ours-controller-cost-of-error-simple,306585.0
57.93303561210632,ours-controller-simulation-simple,306585.0
9.843136548995972,ours-controller-uniform-simple,306585.0
14.400384426116943,ours-permissive-agency-simple,306585.0
20.55845069885254,ours-permissive-cost-of-error-simple,306585.0
45.552161693573,ours-permissive-simulation-simple,306585.0
21.001818895339966,ours-permissive-uniform-simple,306585.0
9.843136548995972,virtualBest,306585.0
1.5561907291412354,cav15,43136.0
24.82659125328064,ours-combined-agency-simple,43136.0
27.71749210357666,ours-combined-cost-of-error-simple,43136.0
26.013263940811157,ours-combined-simulation-simple,43136.0
24.636138677597046,ours-combined-uniform-simple,43136.0
22.5195951461792,ours-controller-agency-simple,43136.0
26.759137392044067,ours-controller-cost-of-error-simple,43136.0
25.255374908447266,ours-controller-simulation-simple,43136.0
24.96394419670105,ours-controller-uniform-simple,43136.0
27.03040885925293,ours-permissive-agency-simple,43136.0
30.39676547050476,ours-permissive-cost-of-error-simple,43136.0
29.792415857315063,ours-permissive-simulation-simple,43136.0
25.760560274124146,ours-permissive-uniform-simple,43136.0
22.5195951461792,virtualBest,43136.0
4.952861070632935,cav15,345000.0
131.5498402118683,ours-combined-agency-simple,345000.0
200.34143328666687,ours-combined-cost-of-error-simple,345000.0
94.97084879875183,ours-combined-simulation-simple,345000.0
134.65430998802185,ours-combined-uniform-simple,345000.0
130.30021715164185,ours-controller-agency-simple,345000.0
200.87398076057434,ours-controller-cost-of-error-simple,345000.0
96.09886765480042,ours-controller-simulation-simple,345000.0
133.88169050216675,ours-controller-uniform-simple,345000.0
118.95256876945496,ours-permissive-agency-simple,345000.0
125.51951551437378,ours-permissive-cost-of-error-simple,345000.0
115.5160801410675,ours-permissive-simulation-simple,345000.0
125.72110319137573,ours-permissive-uniform-simple,345000.0
94.97084879875183,virtualBest,345000.0
1.684760570526123,cav15,96302.0
10.372184038162231,ours-combined-agency-simple,96302.0
14.056453227996826,ours-combined-cost-of-error-simple,96302.0
2.2462196350097656,ours-combined-simulation-simple,96302.0
2.247960329055786,ours-combined-uniform-simple,96302.0
5.299752712249756,ours-controller-agency-simple,96302.0
17.025730848312378,ours-controller-cost-of-error-simple,96302.0
2.7363758087158203,ours-controller-simulation-simple,96302.0
2.7223474979400635,ours-controller-uniform-simple,96302.0
9.38516616821289,ours-permissive-agency-simple,96302.0
15.795512676239014,ours-permissive-cost-of-error-simple,96302.0
2.6609714031219482,ours-permissive-simulation-simple,96302.0
2.668961763381958,ours-permissive-uniform-simple,96302.0
2.2462196350097656,virtualBest,96302.0
4.097604036331177,cav15,212268.0
23.6072895526886,ours-combined-agency-simple,212268.0
24.97507381439209,ours-combined-cost-of-error-simple,212268.0
25.612868309020996,ours-combined-simulation-simple,212268.0
19.676365852355957,ours-combined-uniform-simple,212268.0
23.53570818901062,ours-controller-agency-simple,212268.0
25.10955047607422,ours-controller-cost-of-error-simple,212268.0
25.68014931678772,ours-controller-simulation-simple,212268.0
19.6195387840271,ours-controller-uniform-simple,212268.0
14.962231397628784,ours-permissive-agency-simple,212268.0
42.41941809654236,ours-permissive-cost-of-error-simple,212268.0
7.016892910003662,ours-permissive-simulation-simple,212268.0
7.025799036026001,ours-permissive-uniform-simple,212268.0
7.016892910003662,virtualBest,212268.0
600.0,cav15,189703.0
44.91627264022827,ours-combined-agency-simple,189703.0
60.64636158943176,ours-combined-cost-of-error-simple,189703.0
38.501474142074585,ours-combined-simulation-simple,189703.0
39.12212014198303,ours-combined-uniform-simple,189703.0
38.86211848258972,ours-controller-agency-simple,189703.0
61.09602332115173,ours-controller-cost-of-error-simple,189703.0
41.521231174468994,ours-controller-simulation-simple,189703.0
40.11853075027466,ours-controller-uniform-simple,189703.0
24.511258602142334,ours-permissive-agency-simple,189703.0
32.45808959007263,ours-permissive-cost-of-error-simple,189703.0
36.301960945129395,ours-permissive-simulation-simple,189703.0
24.44387125968933,ours-permissive-uniform-simple,189703.0
24.44387125968933,virtualBest,189703.0
7.324354887008667,cav15,380681.0
63.14713931083679,ours-combined-agency-simple,380681.0
67.98084425926208,ours-combined-cost-of-error-simple,380681.0
77.22812581062317,ours-combined-simulation-simple,380681.0
21.062044620513916,ours-combined-uniform-simple,380681.0
67.55767726898193,ours-controller-agency-simple,380681.0
71.58072924613953,ours-controller-cost-of-error-simple,380681.0
79.14555478096008,ours-controller-simulation-simple,380681.0
11.486650943756104,ours-controller-uniform-simple,380681.0
65.99813318252563,ours-permissive-agency-simple,380681.0
69.47787237167358,ours-permissive-cost-of-error-simple,380681.0
67.06622433662415,ours-permissive-simulation-simple,380681.0
13.708637475967407,ours-permissive-uniform-simple,380681.0
11.486650943756104,virtualBest,380681.0
0.10851001739501953,cav15,1023.0
600.0,ours-combined-agency-simple,1023.0
600.0,ours-combined-cost-of-error-simple,1023.0
600.0,ours-combined-simulation-simple,1023.0
600.0,ours-combined-uniform-simple,1023.0
600.0,ours-controller-agency-simple,1023.0
600.0,ours-controller-cost-of-error-simple,1023.0
600.0,ours-controller-simulation-simple,1023.0
600.0,ours-controller-uniform-simple,1023.0
600.0,ours-permissive-agency-simple,1023.0
600.0,ours-permissive-cost-of-error-simple,1023.0
600.0,ours-permissive-simulation-simple,1023.0
600.0,ours-permissive-uniform-simple,1023.0
600.0,virtualBest,1023.0
1.7982451915740967,cav15,88858.0
2.365382194519043,ours-combined-agency-simple,88858.0
2.4455039501190186,ours-combined-cost-of-error-simple,88858.0
2.5547149181365967,ours-combined-simulation-simple,88858.0
2.8299989700317383,ours-combined-uniform-simple,88858.0
2.4488205909729004,ours-controller-agency-simple,88858.0
2.266396999359131,ours-controller-cost-of-error-simple,88858.0
2.4783570766448975,ours-controller-simulation-simple,88858.0
2.4729466438293457,ours-controller-uniform-simple,88858.0
2.4865567684173584,ours-permissive-agency-simple,88858.0
2.4797956943511963,ours-permissive-cost-of-error-simple,88858.0
2.5003650188446045,ours-permissive-simulation-simple,88858.0
2.5045101642608643,ours-permissive-uniform-simple,88858.0
2.266396999359131,virtualBest,88858.0
1.3278803825378418,cav15,66718.0
5.777977228164673,ours-combined-agency-simple,66718.0
8.509512186050415,ours-combined-cost-of-error-simple,66718.0
7.800745010375977,ours-combined-simulation-simple,66718.0
1.4506807327270508,ours-combined-uniform-simple,66718.0
5.755616903305054,ours-controller-agency-simple,66718.0
8.527563095092773,ours-controller-cost-of-error-simple,66718.0
7.819073677062988,ours-controller-simulation-simple,66718.0
1.4587280750274658,ours-controller-uniform-simple,66718.0
5.640967607498169,ours-permissive-agency-simple,66718.0
8.450437307357788,ours-permissive-cost-of-error-simple,66718.0
4.772193193435669,ours-permissive-simulation-simple,66718.0
1.4275710582733154,ours-permissive-uniform-simple,66718.0
1.4275710582733154,virtualBest,66718.0
0.06747746467590332,cav15,1949.0
0.08111739158630371,ours-combined-agency-simple,1949.0
0.08124256134033203,ours-combined-cost-of-error-simple,1949.0
0.08232307434082031,ours-combined-simulation-simple,1949.0
0.08212137222290039,ours-combined-uniform-simple,1949.0
0.47916221618652344,ours-controller-agency-simple,1949.0
0.4790170192718506,ours-controller-cost-of-error-simple,1949.0
0.47393798828125,ours-controller-simulation-simple,1949.0
0.4774048328399658,ours-controller-uniform-simple,1949.0
0.08385825157165527,ours-permissive-agency-simple,1949.0
0.08152055740356445,ours-permissive-cost-of-error-simple,1949.0
0.08285403251647949,ours-permissive-simulation-simple,1949.0
0.08355331420898438,ours-permissive-uniform-simple,1949.0
0.08111739158630371,virtualBest,1949.0
0.7999699115753174,cav15,43947.0
7.132502555847168,ours-combined-agency-simple,43947.0
8.09904670715332,ours-combined-cost-of-error-simple,43947.0
8.173655033111572,ours-combined-simulation-simple,43947.0
1.5486783981323242,ours-combined-uniform-simple,43947.0
7.768032073974609,ours-controller-agency-simple,43947.0
8.160704612731934,ours-controller-cost-of-error-simple,43947.0
9.53504729270935,ours-controller-simulation-simple,43947.0
2.417341709136963,ours-controller-uniform-simple,43947.0
7.453160285949707,ours-permissive-agency-simple,43947.0
8.315355062484741,ours-permissive-cost-of-error-simple,43947.0
7.8125927448272705,ours-permissive-simulation-simple,43947.0
5.284897089004517,ours-permissive-uniform-simple,43947.0
1.5486783981323242,virtualBest,43947.0
12.812828779220581,cav15,307523.0
17.79609513282776,ours-combined-agency-simple,307523.0
17.92752718925476,ours-combined-cost-of-error-simple,307523.0
19.748574256896973,ours-combined-simulation-simple,307523.0
17.69739556312561,ours-combined-uniform-simple,307523.0
145.07325768470764,ours-controller-agency-simple,307523.0
144.904771566391,ours-controller-cost-of-error-simple,307523.0
162.55160212516785,ours-controller-simulation-simple,307523.0
144.85342621803284,ours-controller-uniform-simple,307523.0
17.897568464279175,ours-permissive-agency-simple,307523.0
18.0371310710907,ours-permissive-cost-of-error-simple,307523.0
19.34834122657776,ours-permissive-simulation-simple,307523.0
17.808566093444824,ours-permissive-uniform-simple,307523.0
17.69739556312561,virtualBest,307523.0
0.8149125576019287,cav15,43947.0
1.42472505569458,ours-combined-agency-simple,43947.0
1.4284565448760986,ours-combined-cost-of-error-simple,43947.0
7.459245204925537,ours-combined-simulation-simple,43947.0
1.2897422313690186,ours-combined-uniform-simple,43947.0
1.6377952098846436,ours-controller-agency-simple,43947.0
1.5024616718292236,ours-controller-cost-of-error-simple,43947.0
7.533221960067749,ours-controller-simulation-simple,43947.0
1.5573310852050781,ours-controller-uniform-simple,43947.0
1.6870460510253906,ours-permissive-agency-simple,43947.0
1.684906244277954,ours-permissive-cost-of-error-simple,43947.0
7.683893442153931,ours-permissive-simulation-simple,43947.0
1.5290288925170898,ours-permissive-uniform-simple,43947.0
1.2897422313690186,virtualBest,43947.0
1.3096961975097656,cav15,66718.0
600.0,ours-combined-agency-simple,66718.0
600.0,ours-combined-cost-of-error-simple,66718.0
600.0,ours-combined-simulation-simple,66718.0
600.0,ours-combined-uniform-simple,66718.0
600.0,ours-controller-agency-simple,66718.0
600.0,ours-controller-cost-of-error-simple,66718.0
600.0,ours-controller-simulation-simple,66718.0
600.0,ours-controller-uniform-simple,66718.0
600.0,ours-permissive-agency-simple,66718.0
600.0,ours-permissive-cost-of-error-simple,66718.0
600.0,ours-permissive-simulation-simple,66718.0
600.0,ours-permissive-uniform-simple,66718.0
600.0,virtualBest,66718.0
1.6347248554229736,cav15,96302.0
48.9412157535553,ours-combined-agency-simple,96302.0
66.77185344696045,ours-combined-cost-of-error-simple,96302.0
35.26439380645752,ours-combined-simulation-simple,96302.0
50.92144560813904,ours-combined-uniform-simple,96302.0
49.49440360069275,ours-controller-agency-simple,96302.0
67.07313370704651,ours-controller-cost-of-error-simple,96302.0
35.70257759094238,ours-controller-simulation-simple,96302.0
50.97263264656067,ours-controller-uniform-simple,96302.0
50.145511865615845,ours-permissive-agency-simple,96302.0
45.553592681884766,ours-permissive-cost-of-error-simple,96302.0
43.74793267250061,ours-permissive-simulation-simple,96302.0
48.91596603393555,ours-permissive-uniform-simple,96302.0
35.26439380645752,virtualBest,96302.0
1.203378438949585,cav15,43136.0
6.875869035720825,ours-combined-agency-simple,43136.0
14.375815868377686,ours-combined-cost-of-error-simple,43136.0
13.281921625137329,ours-combined-simulation-simple,43136.0
6.64677619934082,ours-combined-uniform-simple,43136.0
8.089359045028687,ours-controller-agency-simple,43136.0
10.134193420410156,ours-controller-cost-of-error-simple,43136.0
13.000333070755005,ours-controller-simulation-simple,43136.0
8.101154565811157,ours-controller-uniform-simple,43136.0
13.055037021636963,ours-permissive-agency-simple,43136.0
21.407204389572144,ours-permissive-cost-of-error-simple,43136.0
16.158538818359375,ours-permissive-simulation-simple,43136.0
13.052167654037476,ours-permissive-uniform-simple,43136.0
6.64677619934082,virtualBest,43136.0
3.8771297931671143,cav15,212268.0
12.821480751037598,ours-combined-agency-simple,212268.0
19.553051233291626,ours-combined-cost-of-error-simple,212268.0
19.471736669540405,ours-combined-simulation-simple,212268.0
15.158574104309082,ours-combined-uniform-simple,212268.0
12.864897727966309,ours-controller-agency-simple,212268.0
19.602341890335083,ours-controller-cost-of-error-simple,212268.0
19.545588970184326,ours-controller-simulation-simple,212268.0
15.17380428314209,ours-controller-uniform-simple,212268.0
9.927147388458252,ours-permissive-agency-simple,212268.0
13.180440664291382,ours-permissive-cost-of-error-simple,212268.0
18.65602970123291,ours-permissive-simulation-simple,212268.0
18.944257736206055,ours-permissive-uniform-simple,212268.0
9.927147388458252,virtualBest,212268.0
0.8332076072692871,cav15,43136.0
4.676016330718994,ours-combined-agency-simple,43136.0
1.2146720886230469,ours-combined-cost-of-error-simple,43136.0
6.208631277084351,ours-combined-simulation-simple,43136.0
3.531869411468506,ours-combined-uniform-simple,43136.0
4.536032199859619,ours-controller-agency-simple,43136.0
1.206660270690918,ours-controller-cost-of-error-simple,43136.0
5.906222820281982,ours-controller-simulation-simple,43136.0
3.4410557746887207,ours-controller-uniform-simple,43136.0
3.2701430320739746,ours-permissive-agency-simple,43136.0
3.3150417804718018,ours-permissive-cost-of-error-simple,43136.0
8.150117635726929,ours-permissive-simulation-simple,43136.0
3.211097240447998,ours-permissive-uniform-simple,43136.0
1.206660270690918,virtualBest,43136.0
8.40544843673706,cav15,530965.0
38.192267656326294,ours-combined-agency-simple,530965.0
71.14551520347595,ours-combined-cost-of-error-simple,530965.0
78.41124081611633,ours-combined-simulation-simple,530965.0
11.556848049163818,ours-combined-uniform-simple,530965.0
22.247724771499634,ours-controller-agency-simple,530965.0
71.09157729148865,ours-controller-cost-of-error-simple,530965.0
78.45448088645935,ours-controller-simulation-simple,530965.0
11.615966558456421,ours-controller-uniform-simple,530965.0
33.344043016433716,ours-permissive-agency-simple,530965.0
33.35922598838806,ours-permissive-cost-of-error-simple,530965.0
89.31631827354431,ours-permissive-simulation-simple,530965.0
32.87022924423218,ours-permissive-uniform-simple,530965.0
11.556848049163818,virtualBest,530965.0
1.1209709644317627,cav15,68056.0
4.838455438613892,ours-combined-agency-simple,68056.0
7.855905532836914,ours-combined-cost-of-error-simple,68056.0
1.452833890914917,ours-combined-simulation-simple,68056.0
4.359116554260254,ours-combined-uniform-simple,68056.0
4.841385841369629,ours-controller-agency-simple,68056.0
7.868095636367798,ours-controller-cost-of-error-simple,68056.0
1.454221487045288,ours-controller-simulation-simple,68056.0
4.333306550979614,ours-controller-uniform-simple,68056.0
4.886972665786743,ours-permissive-agency-simple,68056.0
1.9829671382904053,ours-permissive-cost-of-error-simple,68056.0
9.59782338142395,ours-permissive-simulation-simple,68056.0
4.850305557250977,ours-permissive-uniform-simple,68056.0
1.452833890914917,virtualBest,68056.0
2.6551103591918945,cav15,168411.0
4.070739030838013,ours-combined-agency-simple,168411.0
21.860212802886963,ours-combined-cost-of-error-simple,168411.0
12.170650005340576,ours-combined-simulation-simple,168411.0
4.066648960113525,ours-combined-uniform-simple,168411.0
12.583841562271118,ours-controller-agency-simple,168411.0
19.08213782310486,ours-controller-cost-of-error-simple,168411.0
20.553494215011597,ours-controller-simulation-simple,168411.0
12.336209297180176,ours-controller-uniform-simple,168411.0
4.954125642776489,ours-permissive-agency-simple,168411.0
4.857326030731201,ours-permissive-cost-of-error-simple,168411.0
23.916433811187744,ours-permissive-simulation-simple,168411.0
4.939222574234009,ours-permissive-uniform-simple,168411.0
4.066648960113525,virtualBest,168411.0
6.485074043273926,cav15,306585.0
7.11135721206665,ours-combined-agency-simple,306585.0
8.499841690063477,ours-combined-cost-of-error-simple,306585.0
46.36633110046387,ours-combined-simulation-simple,306585.0
14.861551523208618,ours-combined-uniform-simple,306585.0
7.086069345474243,ours-controller-agency-simple,306585.0
8.485450267791748,ours-controller-cost-of-error-simple,306585.0
46.401756048202515,ours-controller-simulation-simple,306585.0
14.891177415847778,ours-controller-uniform-simple,306585.0
8.045408725738525,ours-permissive-agency-simple,306585.0
10.017905712127686,ours-permissive-cost-of-error-simple,306585.0
7.955388307571411,ours-permissive-simulation-simple,306585.0
7.938696384429932,ours-permissive-uniform-simple,306585.0
7.086069345474243,virtualBest,306585.0
1.7769718170166016,cav15,88858.0
14.552150011062622,ours-combined-agency-simple,88858.0
13.896681547164917,ours-combined-cost-of-error-simple,88858.0
15.189500093460083,ours-combined-simulation-simple,88858.0
2.5488638877868652,ours-combined-uniform-simple,88858.0
13.410338163375854,ours-controller-agency-simple,88858.0
13.82839322090149,ours-controller-cost-of-error-simple,88858.0
15.220272779464722,ours-controller-simulation-simple,88858.0
2.6624696254730225,ours-controller-uniform-simple,88858.0
13.454960584640503,ours-permissive-agency-simple,88858.0
13.36631727218628,ours-permissive-cost-of-error-simple,88858.0
12.294201612472534,ours-permissive-simulation-simple,88858.0
4.680403709411621,ours-permissive-uniform-simple,88858.0
2.5488638877868652,virtualBest,88858.0
0.04697394371032715,cav15,1088.0
600.0,ours-combined-agency-simple,1088.0
600.0,ours-combined-cost-of-error-simple,1088.0
600.0,ours-combined-simulation-simple,1088.0
600.0,ours-combined-uniform-simple,1088.0
600.0,ours-controller-agency-simple,1088.0
600.0,ours-controller-cost-of-error-simple,1088.0
600.0,ours-controller-simulation-simple,1088.0
600.0,ours-controller-uniform-simple,1088.0
600.0,ours-permissive-agency-simple,1088.0
600.0,ours-permissive-cost-of-error-simple,1088.0
600.0,ours-permissive-simulation-simple,1088.0
600.0,ours-permissive-uniform-simple,1088.0
600.0,virtualBest,1088.0
2.6032729148864746,cav15,143155.0
16.32663583755493,ours-combined-agency-simple,143155.0
6.574153184890747,ours-combined-cost-of-error-simple,143155.0
9.874819278717041,ours-combined-simulation-simple,143155.0
19.496450901031494,ours-combined-uniform-simple,143155.0
16.318447828292847,ours-controller-agency-simple,143155.0
6.562524795532227,ours-controller-cost-of-error-simple,143155.0
6.643799543380737,ours-controller-simulation-simple,143155.0
19.529202461242676,ours-controller-uniform-simple,143155.0
6.732329845428467,ours-permissive-agency-simple,143155.0
16.123561143875122,ours-permissive-cost-of-error-simple,143155.0
3.7861571311950684,ours-permissive-simulation-simple,143155.0
16.056232690811157,ours-permissive-uniform-simple,143155.0
3.7861571311950684,virtualBest,143155.0
1.2465627193450928,cav15,66718.0
5.737125873565674,ours-combined-agency-simple,66718.0
8.436113119125366,ours-combined-cost-of-error-simple,66718.0
8.723242998123169,ours-combined-simulation-simple,66718.0
1.4355545043945312,ours-combined-uniform-simple,66718.0
5.724025249481201,ours-controller-agency-simple,66718.0
8.43767523765564,ours-controller-cost-of-error-simple,66718.0
8.771095514297485,ours-controller-simulation-simple,66718.0
1.4400992393493652,ours-controller-uniform-simple,66718.0
5.60512638092041,ours-permissive-agency-simple,66718.0
8.420057535171509,ours-permissive-cost-of-error-simple,66718.0
6.999008893966675,ours-permissive-simulation-simple,66718.0
1.4177546501159668,ours-permissive-uniform-simple,66718.0
1.4177546501159668,virtualBest,66718.0
1.151275634765625,cav15,69683.0
1.7124595642089844,ours-combined-agency-simple,69683.0
1.8542499542236328,ours-combined-cost-of-error-simple,69683.0
1.5002574920654297,ours-combined-simulation-simple,69683.0
1.7187304496765137,ours-combined-uniform-simple,69683.0
1.718925952911377,ours-controller-agency-simple,69683.0
1.852999210357666,ours-controller-cost-of-error-simple,69683.0
1.5100898742675781,ours-controller-simulation-simple,69683.0
5.598435640335083,ours-controller-uniform-simple,69683.0
2.27751088142395,ours-permissive-agency-simple,69683.0
2.2653322219848633,ours-permissive-cost-of-error-simple,69683.0
9.527433395385742,ours-permissive-simulation-simple,69683.0
2.270897150039673,ours-permissive-uniform-simple,69683.0
1.5002574920654297,virtualBest,69683.0
6.31330132484436,cav15,306585.0
8.722962379455566,ours-combined-agency-simple,306585.0
8.672796249389648,ours-combined-cost-of-error-simple,306585.0
7.865927457809448,ours-combined-simulation-simple,306585.0
7.811054944992065,ours-combined-uniform-simple,306585.0
8.335808277130127,ours-controller-agency-simple,306585.0
8.759842157363892,ours-controller-cost-of-error-simple,306585.0
9.81961441040039,ours-controller-simulation-simple,306585.0
9.104192972183228,ours-controller-uniform-simple,306585.0
7.892393350601196,ours-permissive-agency-simple,306585.0
7.424288034439087,ours-permissive-cost-of-error-simple,306585.0
9.445589303970337,ours-permissive-simulation-simple,306585.0
9.407307386398315,ours-permissive-uniform-simple,306585.0
7.424288034439087,virtualBest,306585.0
1.1089353561401367,cav15,68056.0
4.834088325500488,ours-combined-agency-simple,68056.0
7.83732271194458,ours-combined-cost-of-error-simple,68056.0
1.4404942989349365,ours-combined-simulation-simple,68056.0
4.319642066955566,ours-combined-uniform-simple,68056.0
4.829117774963379,ours-controller-agency-simple,68056.0
7.842487573623657,ours-controller-cost-of-error-simple,68056.0
6.760075807571411,ours-controller-simulation-simple,68056.0
4.344554901123047,ours-controller-uniform-simple,68056.0
4.848308801651001,ours-permissive-agency-simple,68056.0
1.9842920303344727,ours-permissive-cost-of-error-simple,68056.0
8.435862302780151,ours-permissive-simulation-simple,68056.0
4.842883110046387,ours-permissive-uniform-simple,68056.0
1.4404942989349365,virtualBest,68056.0
5.931739091873169,cav15,345000.0
37.09309434890747,ours-combined-agency-simple,345000.0
50.15665936470032,ours-combined-cost-of-error-simple,345000.0
7.993220806121826,ours-combined-simulation-simple,345000.0
7.949687242507935,ours-combined-uniform-simple,345000.0
18.830715656280518,ours-controller-agency-simple,345000.0
61.544641971588135,ours-controller-cost-of-error-simple,345000.0
9.788495302200317,ours-controller-simulation-simple,345000.0
9.743989706039429,ours-controller-uniform-simple,345000.0
33.39518737792969,ours-permissive-agency-simple,345000.0
56.54748558998108,ours-permissive-cost-of-error-simple,345000.0
9.454666137695312,ours-permissive-simulation-simple,345000.0
9.492880582809448,ours-permissive-uniform-simple,345000.0
7.949687242507935,virtualBest,345000.0
1.9575552940368652,cav15,88858.0
2.0830790996551514,ours-combined-agency-simple,88858.0
2.456094264984131,ours-combined-cost-of-error-simple,88858.0
2.066567897796631,ours-combined-simulation-simple,88858.0
2.082782745361328,ours-combined-uniform-simple,88858.0
2.0680410861968994,ours-controller-agency-simple,88858.0
2.480431079864502,ours-controller-cost-of-error-simple,88858.0
2.075303077697754,ours-controller-simulation-simple,88858.0
2.0628364086151123,ours-controller-uniform-simple,88858.0
2.63091778755188,ours-permissive-agency-simple,88858.0
2.9571423530578613,ours-permissive-cost-of-error-simple,88858.0
2.63588547706604,ours-permissive-simulation-simple,88858.0
2.6153981685638428,ours-permissive-uniform-simple,88858.0
2.0628364086151123,virtualBest,88858.0
6.792252540588379,cav15,306585.0
7.996381998062134,ours-combined-agency-simple,306585.0
8.528532028198242,ours-combined-cost-of-error-simple,306585.0
7.826249599456787,ours-combined-simulation-simple,306585.0
7.829718351364136,ours-combined-uniform-simple,306585.0
7.983511924743652,ours-controller-agency-simple,306585.0
8.539432048797607,ours-controller-cost-of-error-simple,306585.0
7.902371883392334,ours-controller-simulation-simple,306585.0
7.868875741958618,ours-controller-uniform-simple,306585.0
73.15983843803406,ours-permissive-agency-simple,306585.0
46.56998872756958,ours-permissive-cost-of-error-simple,306585.0
73.51035761833191,ours-permissive-simulation-simple,306585.0
73.2876148223877,ours-permissive-uniform-simple,306585.0
7.826249599456787,virtualBest,306585.0
0.012317180633544922,cav15,235.0
600.0,ours-combined-agency-simple,235.0
600.0,ours-combined-cost-of-error-simple,235.0
600.0,ours-combined-simulation-simple,235.0
600.0,ours-combined-uniform-simple,235.0
600.0,ours-controller-agency-simple,235.0
600.0,ours-controller-cost-of-error-simple,235.0
600.0,ours-controller-simulation-simple,235.0
600.0,ours-controller-uniform-simple,235.0
600.0,ours-permissive-agency-simple,235.0
600.0,ours-permissive-cost-of-error-simple,235.0
600.0,ours-permissive-simulation-simple,235.0
600.0,ours-permissive-uniform-simple,235.0
600.0,virtualBest,235.0
7.417690992355347,cav15,380681.0
10.561643123626709,ours-combined-agency-simple,380681.0
9.6395845413208,ours-combined-cost-of-error-simple,380681.0
59.22519826889038,ours-combined-simulation-simple,380681.0
10.226012468338013,ours-combined-uniform-simple,380681.0
11.321118831634521,ours-controller-agency-simple,380681.0
10.230607271194458,ours-controller-cost-of-error-simple,380681.0
65.18363213539124,ours-controller-simulation-simple,380681.0
12.231725215911865,ours-controller-uniform-simple,380681.0
19.744381427764893,ours-permissive-agency-simple,380681.0
22.092888116836548,ours-permissive-cost-of-error-simple,380681.0
21.74632477760315,ours-permissive-simulation-simple,380681.0
21.66488027572632,ours-permissive-uniform-simple,380681.0
9.6395845413208,virtualBest,380681.0


==> results/logs-time-portfolio/time_portfolio_with_dtnest.csv <==
benchmark,dteps-size-0,dteps-runtime-0,dteps-comment-0,dteps-size-1e-2,dteps-runtime-1e-2,dteps-comment-1e-2,dteps-size-1e-6,dteps-runtime-1e-6,dteps-comment-1e-6,dtnest-11-size-0,dtnest-11-runtime-0,dtnest-11-comment-0,dtnest-7-size-0,dtnest-7-runtime-0,dtnest-7-comment-0,dtnest-9-size-0,dtnest-9-runtime-0,dtnest-9-comment-0,dtnest-11-size-1e-2,dtnest-11-runtime-1e-2,dtnest-11-comment-1e-2,dtnest-7-size-1e-2,dtnest-7-runtime-1e-2,dtnest-7-comment-1e-2,dtnest-9-size-1e-2,dtnest-9-runtime-1e-2,dtnest-9-comment-1e-2,dtnest-11-size-1e-6,dtnest-11-runtime-1e-6,dtnest-11-comment-1e-6,dtnest-7-size-1e-6,dtnest-7-runtime-1e-6,dtnest-7-comment-1e-6,dtnest-9-size-1e-6,dtnest-9-runtime-1e-6,dtnest-9-comment-1e-6,Class
consensus4-4-c2,2048,2048,Precision,25,36,Success,31,41,Success,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,a
consensus4-4-disagree,2048,2048,Precision,203,63,Success,512,512,Success,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,a
consensus4-4-steps_max,2048,2048,Precision,147,90,Success,231,124,Success,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,a
consensus4-4-steps_min,2048,2048,Precision,441,41,Success,512,107,Success,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,2048,2048,OptimisticValueIterationHelper.cpp:230,a
csma2-6-all_before_max,1,10,Success,1,10,Success,1,10,Success,29,10,Success,29,10,Success,29,10,Success,29,10,Success,29,10,Success,29,10,Success,29,10,Success,29,10,Success,29,10,Success,a
csma2-6-time_max,5,40,Success,3,19,Success,5,40,Success,25,15,Success,25,15,Success,25,15,Success,5,24,Success,5,24,Success,5,23,Success,5,24,Success,5,24,Success,5,24,Success,a
csma2-6-time_min,5,58,Success,3,20,Success,5,58,Success,25,18,Success,25,18,Success,25,18,Success,7,16,Success,7,16,Success,7,16,Success,7,16,Success,7,16,Success,7,16,Success,a
eajs3-150-exputil,13,65,Success,11,62,Success,13,63,Success,75,283,Success,75,50,Success,75,81,Success,75,280,Success,75,50,Success,75,80,Success,75,285,Success,75,51,Success,75,81,Success,a
firewire-dl-3-400_deadline,9,21,Success,9,20,Success,9,20,Success,37,47,Success,37,6,Success,37,48,Success,9,93,Success,9,78,Success,9,93,Success,9,93,Success,9,78,Success,9,93,Success,a
firewire-dl-3-600_deadline,13,208,Success,7,38,Success,13,210,Success,35,132,Success,35,29,Success,35,46,Success,13,57,Success,15,104,Success,15,96,Success,13,58,Success,15,104,Success,15,96,Success,a
firewire-dl-36-200_deadline,13,24,Success,13,24,Success,13,24,Success,23,7,Success,23,7,Success,23,7,Success,13,35,Success,13,35,Success,13,35,Success,13,35,Success,13,36,Success,13,35,Success,a
firewire-dl-36-400_deadline,13,241,Success,11,160,Success,13,172,Success,2048,2048,Stop,2048,2048,ValueError,2048,2048,ValueError,15,111,Success,15,106,Success,15,101,Success,15,110,Success,15,107,Success,15,101,Success,a
firewire-dl-36-600_deadline,13,24,Success,13,23,Success,13,24,Success,23,6,Success,23,7,Success,23,6,Success,13,36,Success,13,36,Success,13,35,Success,13,35,Success,13,36,Success,13,36,Success,a
firewire-false-36-400_timemax,2048,2048,Precision,7,146,Success,9,139,Success,2048,2048,Stop,17,249,Success,17,246,Success,17,370,Success,17,256,Success,17,255,Success,21,285,Success,21,174,Success,21,172,Success,a
firewire-false-36-400_timemin,13,332,Success,7,389,Success,13,330,Success,2048,2048,Stop,31,86,Success,2048,2048,Stop,2048,2048,Stop,2048,2048,Stop,2048,2048,Stop,2048,2048,Stop,2048,2048,Stop,2048,2048,Stop,a
ij10,1,6,Success,1,6,Success,1,6,Success,512,42,Success,512,17,Success,512,42,Success,512,41,Success,512,18,Success,512,41,Success,512,43,Success,512,17,Success,512,41,Success,a
pacman5,1,6,Success,1,5,Success,1,5,Success,3,3,Success,3,3,Success,3,3,Success,3,3,Success,3,3,Success,3,3,Success,3,3,Success,3,3,Success,3,3,Success,a
pnueli-zuck-5_live,1,397,Success,1,311,Success,1,402,Success,2048,2048,Stop,1024,1024,Timeout,2048,2048,Stop,2048,2048,Stop,1024,1024,Timeout,2048,2048,Stop,2048,2048,Stop,1024,1024,Timeout,2048,2048,Stop,a
pnueli3-live,1,13,Success,1,14,Success,1,13,Success,97,61,Success,97,11,Success,97,18,Success,97,63,Success,97,11,Success,97,18,Success,97,62,Success,97,11,Success,97,18,Success,a
rabin3-live,1,7,Success,1,6,Success,1,7,Success,33,8,Success,33,8,Success,33,8,Success,33,8,Success,33,8,Success,33,8,Success,33,8,Success,33,7,Success,33,8,Success,a
wlan3-0_cost_max,512,512,Success,361,512,Success,512,512,Success,325,512,Success,325,310,Success,325,503,Success,95,512,Success,1024,1024,Timeout,95,512,Success,111,512,Success,99,512,Success,1024,1024,Timeout,a
wlan3-0_cost_min,13,53,Success,9,47,Success,13,53,Success,13,14,Success,13,14,Success,13,15,Success,9,55,Success,9,54,Success,9,54,Success,13,48,Success,13,47,Success,13,47,Success,a
wlan4-0_cost_max,1024,1024,Timeout,453,512,Success,1024,1024,Timeout,1024,1024,Timeout,277,512,Success,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,a
wlan4-0_cost_min,13,172,Success,9,153,Success,13,172,Success,13,39,Success,13,38,Success,13,38,Success,9,106,Success,9,105,Success,9,105,Success,13,83,Success,13,83,Success,13,84,Success,a
wlandl0-80_deadline,512,490,Success,23,477,Success,512,490,Success,2048,2048,Stop,512,239,Success,512,368,Success,1024,1024,Timeout,1024,1024,Timeout,2048,2048,ValueError,1024,1024,Timeout,141,512,Success,2048,2048,ValueError,a
wlandl1-80_deadline,512,512,Success,23,333,Success,512,512,Success,2048,2048,Stop,512,512,Success,512,512,Success,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,1024,1024,Timeout,205,512,Success,229,512,Success,a
zeroconf-1000-2-false_correctmax,2048,2048,Precision,1,31,Success,15,85,Success,111,512,Success,111,138,Success,111,410,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconf-1000-2-false_correctmin,2048,2048,Precision,1,26,Success,3,32,Success,9,19,Success,9,19,Success,9,19,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconf-1000-4-false_correctmax,2048,2048,Precision,1,110,Success,9,275,Success,2048,2048,Stop,509,337,Success,509,512,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,Stop,2048,2048,IllegalArgumentException,2048,2048,Stop,a
zeroconf-1000-4-false_correctmin,2048,2048,Precision,1,78,Success,3,126,Success,9,58,Success,9,59,Success,9,59,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconf-20-2-false_correctmax,73,78,Success,1,42,Success,9,37,Success,2048,2048,Stop,127,72,Success,127,200,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,55,231,Success,a
zeroconf-20-2-false_correctmin,3,28,Success,1,28,Success,3,28,Success,9,17,Success,9,18,Success,9,18,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconf-20-4-false_correctmax,135,239,Success,1,132,Success,1,110,Success,303,512,Success,303,133,Success,303,255,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconf-20-4-false_correctmin,2048,2048,Precision,1,116,Success,1,116,Success,9,55,Success,9,55,Success,9,56,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconfdl-1000-1-false-20_deadlinemax,512,54,Success,1,26,Success,512,55,Success,2048,2048,ValueError,303,37,Success,303,82,Success,2048,2048,ValueError,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,ValueError,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconfdl-1000-1-false-20_deadlinemin,15,38,Success,1,17,Success,15,38,Success,35,62,Success,35,27,Success,35,32,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconfdl-1000-1-false-50_deadlinemax,512,512,Success,1,173,Success,512,512,Success,2048,2048,Stop,389,201,Success,389,280,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a
zeroconfdl-1000-1-false-50_deadlinemin,1,407,Success,1,117,Success,1,403,Success,35,285,Success,35,192,Success,35,205,Success,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,2048,2048,IllegalArgumentException,a

